Parameterization and applications of the low-$Q^2$ nucleon vector form factors

We present the proton and neutron vector form factors in a convenient parametric form that is optimized for momentum transfers $\lesssim$ few GeV$^2$. The form factors are determined from a global fit to electron scattering data and precise charge radius measurements. A new treatment of radiative corrections is applied. This parametric representation of the form factors, uncertainties and correlations provides an efficient means to evaluate many derived observables. We consider two classes of illustrative examples: neutrino-nucleon scattering cross sections at GeV energies for neutrino oscillation experiments and nucleon structure corrections for atomic spectroscopy. The neutrino-nucleon charged current quasielastic (CCQE) cross section differs by 3-5% compared to commonly used form factor models when the vector form factors are constrained by recent high-statistics electron-proton scattering data from the A1 Collaboration. Nucleon structure parameter determinations include: the magnetic and Zemach radii of the proton and neutron, $[r_M^p, r_M^n] = [ 0.739(41)(23), 0.776(53)(28)]$ fm and $[r_Z^p, r_Z^n] = [ 1.0227(94)(51), -0.0445(14)(3)]$ fm; the Friar radius of nucleons, $[(r^p_F)^3, (r^n_F)^3] = [2.246(58)(2), 0.0093(6)(1)]$ fm$^3$; the electric curvatures, $[\langle r^4 \rangle^p_E, \langle r^4 \rangle^n_E ] = [1.08(28)(5), -0.33(24)(3)]$ fm$^4$; and bounds on the magnetic curvatures, $[ \langle r^4 \rangle^p_M, \langle r^4 \rangle^n_M ] = [ -2.0(1.7)(0.8), -2.3(2.1)(1.1)]$ fm$^4$. The first and dominant uncertainty is propagated from the experimental data and radiative corrections, and the second error is due to the fitting procedure.

==> GEn_coefs_kmax8.dat <==
0.084252682465	-0.278572218873	-0.153916309312	0.353999966588

==> GEn_coefs_kmax9.dat <==
0.082260047640	-0.280960840365	-0.105092387319	0.385857077648	-0.138785287199

==> GEn_cov.dat <==
0.000317542890	0.000049764739	-0.005521680122	0.006149383819
0.000049764739	0.004019983354	0.002552744028	-0.026036535173
-0.005521680122	0.002552744028	0.102708312937	-0.136428939795
0.006149383819	-0.026036535173	-0.136428939795	0.312044242686

==> GMn_coefs_kmax8.dat <==
2.706784556423	-0.424305225602	-2.662453066640	0.067583076040

==> GMn_coefs_kmax9.dat <==
2.694112356659	-0.441619355646	-2.357788622975	0.205895014590	-0.194037226769

==> GMn_cov.dat <==
0.005582021504	-0.017078449576	-0.043631334140	0.188349804169
-0.017078449576	0.107663278196	0.064924013004	-0.856042755056
-0.043631334140	0.064924013004	0.570347006680	-1.203592151960
0.188349804169	-0.856042755056	-1.203592151960	7.848671200136

==> Mainz_ep_CrossSections_Rebinned_v2.dat <==
# Ebeam [MeV], spec, theta_spec [Deg], Q^2Avg [GeV^2], csexp/csdip, delta_csexp/csdip_tot, delta_csexp/csdip_stat, csexp/csdip(mincut) csexp/csdip(maxcut), Blun_TPE_corr, Fesh_corr, disp_TPE_corr, A1_syst_scale, norms
180.0 A 35.50 0.0112785 0.9968659 0.0031513 0.0009934 0.9966631 0.9968742 1.0048 1.0054 1.0052 1.00095 3
180.0 A 38.00 0.0128383 0.9996495 0.0032880 0.0013480 0.9993552 0.9997072 1.0050 1.0056 1.0054 1.00101 3
180.0 A 40.50 0.0144803 0.9981346 0.0033305 0.0014581 0.9980439 0.9981646 1.0052 1.0059 1.0056 1.00108 3
180.0 A 43.00 0.0161934 0.9972916 0.0033243 0.0014491 0.9973771 0.9970954 1.0054 1.0061 1.0058 1.00115 3
180.0 A 45.51 0.0179773 0.9942009 0.0035330 0.0018938 0.9950881 0.9943534 1.0056 1.0064 1.0060 1.00121 3
180.0 A 48.00 0.0198026 0.9928248 0.0033830 0.0016041 0.9933833 0.9923969 1.0058 1.0066 1.0062 1.00128 3
180.0 A 50.51 0.0216976 0.9917397 0.0032604 0.0013335 0.9923906 0.9913233 1.0059 1.0069 1.0064 1.00135 3
180.0 A 53.01 0.0236323 0.9913014 0.0033049 0.0014416 0.9917619 0.9909260 1.0061 1.0071 1.0066 1.00141 3
180.0 A 55.50 0.0255984 0.9869563 0.0032525 0.0013460 0.9877080 0.9861870 1.0063 1.0073 1.0068 1.00148 3
180.0 A 58.00 0.0276058 0.9873248 0.0032157 0.0012520 0.9879545 0.9871284 1.0065 1.0075 1.0070 1.00155 3
180.0 A 60.50 0.0296350 0.9852517 0.0035639 0.0019912 0.9858531 0.9847647 1.0066 1.0077 1.0072 1.00161 3
180.0 A 63.00 0.0316910 0.9882688 0.0035377 0.0019301 0.9877118 0.9882963 1.0068 1.0079 1.0074 1.00168 3
180.0 A 65.49 0.0337585 0.9858091 0.0032830 0.0014254 0.9854410 0.9854510 1.0070 1.0080 1.0075 1.00175 3
180.0 A 68.01 0.0358695 0.9926373 0.0032964 0.0014135 0.9923410 0.9920789 1.0071 1.0082 1.0077 1.00181 3
180.0 A 70.50 0.0379615 0.9878521 0.0032704 0.0013830 0.9879396 0.9871429 1.0073 1.0084 1.0079 1.00188 3
180.0 A 72.99 0.0400520 0.9868080 0.0034408 0.0017535 0.9871601 0.9868172 1.0075 1.0085 1.0081 1.00195 3
180.0 A 75.50 0.0421575 0.9899289 0.0032960 0.0014296 0.9901298 0.9894338 1.0077 1.0087 1.0083 1.00201 3
180.0 A 78.00 0.0442535 0.9889803 0.0032959 0.0014354 0.9888632 0.9887018 1.0079 1.0089 1.0085 1.00208 3
180.0 A 80.50 0.0463377 0.9886590 0.0033001 0.0014470 0.9895767 0.9879825 1.0081 1.0090 1.0087 1.00215 3
180.0 A 83.01 0.0484180 0.9900640 0.0035287 0.0019051 0.9902803 0.9899574 1.0083 1.0091 1.0089 1.00221 3
180.0 A 85.51 0.0504677 0.9860526 0.0031876 0.0011875 0.9866210 0.9852383 1.0085 1.0093 1.0090 1.00228 3
180.0 A 88.00 0.0524915 0.9913784 0.0035707 0.0019760 0.9912106 0.9911500 1.0087 1.0094 1.0091 1.00235 3
180.0 A 90.50 0.0544965 0.9881370 0.0032498 0.0013316 0.9886639 0.9878058 1.0089 1.0095 1.0093 1.00241 3
180.0 A 93.01 0.0564840 0.9894792 0.0035084 0.0018700 0.9888931 0.9893272 1.0092 1.0096 1.0095 1.00248 3
180.0 A 95.50 0.0584213 0.9908645 0.0034684 0.0017870 0.9911793 0.9904724 1.0094 1.0098 1.0097 1.00255 3
180.0 A 97.99 0.0603266 0.9908903 0.0032726 0.0013687 0.9906210 0.9909543 1.0096 1.0099 1.0099 1.00261 3
180.0 A 100.50 0.0622040 0.9904499 0.0033946 0.0016414 0.9906989 0.9899010 1.0099 1.0100 1.0102 1.00268 3
180.0 A 103.00 0.0640430 0.9897936 0.0034572 0.0017705 0.9899990 0.9897162 1.0101 1.0101 1.0104 1.00275 3
180.0 A 105.51 0.0658417 0.9922712 0.0034359 0.0017158 0.9922993 0.9916830 1.0104 1.0102 1.0107 1.00281 3
180.0 B 20.01 0.0038410 1.0001452 0.0039075 0.0025032 1.0000587 0.9994165 1.0032 1.0034 1.0033 1.00087 1:3
180.0 B 20.50 0.0040303 0.9982704 0.0035092 0.0018291 0.9983520 0.9978804 1.0033 1.0035 1.0034 1.00089 1:3
180.0 B 21.00 0.0042270 0.9988811 0.0047897 0.0037365 0.9993054 0.9978804 1.0033 1.0035 1.0035 1.00091 1:3
180.0 B 21.50 0.0044260 1.0007955 0.0039901 0.0026280 1.0012616 0.9999168 1.0034 1.0036 1.0035 1.00093 1:3
180.0 B 22.00 0.0046258 0.9977229 0.0035348 0.0018804 0.9978284 0.9971258 1.0035 1.0037 1.0036 1.00095 1:3
180.0 B 22.50 0.0048355 0.9952180 0.0038236 0.0023886 0.9950782 0.9943154 1.0035 1.0037 1.0037 1.00097 1:3
180.0 B 23.00 0.0050475 1.0018294 0.0034173 0.0016263 1.0023244 1.0015414 1.0036 1.0038 1.0037 1.00100 1:3
180.0 B 23.51 0.0052700 1.0023432 0.0033776 0.0015381 1.0024845 1.0020729 1.0036 1.0039 1.0038 1.00102 1:3
180.0 B 24.01 0.0054870 0.9991885 0.0037661 0.0022799 0.9994828 0.9990512 1.0037 1.0039 1.0039 1.00104 1:3
180.0 B 24.50 0.0057083 0.9999160 0.0033831 0.0015643 1.0001647 0.9997330 1.0037 1.0040 1.0039 1.00106 1:3
180.0 B 25.01 0.0059408 1.0024955 0.0033905 0.0015655 1.0029453 1.0024031 1.0038 1.0041 1.0040 1.00108 1:3
180.0 B 25.50 0.0061716 0.9970989 0.0033780 0.0015695 0.9977541 0.9969207 1.0038 1.0041 1.0040 1.00110 1:3
180.0 B 26.01 0.0064146 0.9969644 0.0033125 0.0014237 0.9969497 0.9969798 1.0039 1.0042 1.0041 1.00113 1:3
180.0 B 26.51 0.0066460 1.0003200 0.0032038 0.0011220 1.0006745 1.0001623 1.0040 1.0043 1.0042 1.00115 1:3
180.0 B 27.00 0.0068950 0.9951092 0.0035681 0.0019543 0.9953617 0.9951408 1.0040 1.0043 1.0042 1.00117 1:3
180.0 B 27.50 0.0071440 0.9977639 0.0036469 0.0020833 0.9971281 0.9974194 1.0041 1.0044 1.0043 1.00119 1:3
180.0 B 28.00 0.0073900 0.9992724 0.0033649 0.0015283 0.9996884 0.9989351 1.0041 1.0045 1.0043 1.00121 1:3
180.0 B 28.50 0.0076520 0.9962184 0.0033407 0.0014927 0.9965042 0.9957307 1.0042 1.0045 1.0044 1.00124 1:3
180.0 B 29.00 0.0079085 0.9971127 0.0033288 0.0014605 0.9977486 0.9966838 1.0042 1.0046 1.0045 1.00126 1:3
180.0 B 29.50 0.0081750 0.9979915 0.0035298 0.0018696 0.9979685 0.9979384 1.0043 1.0047 1.0045 1.00128 1:3
180.0 B 29.99 0.0084310 0.9956031 0.0033185 0.0014462 0.9956577 0.9954166 1.0043 1.0047 1.0046 1.00130 1:3
180.0 B 30.50 0.0087125 0.9966016 0.0033259 0.0014569 0.9970429 0.9963396 1.0044 1.0048 1.0046 1.00132 1:3
180.0 B 31.00 0.0089807 0.9976646 0.0033223 0.0014421 0.9982286 0.9971434 1.0044 1.0048 1.0047 1.00134 1:3
180.0 B 31.49 0.0092590 0.9934099 0.0035270 0.0018863 0.9936250 0.9932633 1.0045 1.0049 1.0048 1.00136 1:3
180.0 B 32.00 0.0095422 0.9956980 0.0031980 0.0011421 0.9962163 0.9954826 1.0045 1.0050 1.0048 1.00139 1:3
180.0 B 32.51 0.0098360 1.0002052 0.0035011 0.0018039 0.9999147 0.9996232 1.0045 1.0050 1.0049 1.00141 1:3
180.0 B 32.99 0.0101130 0.9963097 0.0032979 0.0013938 0.9966672 0.9964360 1.0046 1.0051 1.0050 1.00143 1:3
180.0 B 33.50 0.0104100 0.9974411 0.0034311 0.0016789 0.9974813 0.9974914 1.0046 1.0051 1.0050 1.00145 1:3
180.0 B 34.00 0.0107050 0.9983785 0.0033756 0.0015569 0.9980932 0.9982742 1.0047 1.0052 1.0051 1.00147 1:3
180.0 B 34.50 0.0110030 0.9965545 0.0032109 0.0011712 0.9964447 0.9965955 1.0047 1.0052 1.0051 1.00150 1:3
180.0 B 35.00 0.0113050 0.9988302 0.0033023 0.0013878 0.9985846 0.9986047 1.0048 1.0053 1.0051 1.00152 1:3
180.0 B 35.50 0.0116090 0.9971813 0.0033473 0.0015016 0.9972965 0.9971356 1.0048 1.0054 1.0052 1.00154 1:3
180.0 B 36.00 0.0119170 0.9971640 0.0033025 0.0013992 0.9971256 0.9969747 1.0049 1.0054 1.0052 1.00156 1:3
180.0 B 36.50 0.0122280 0.9934291 0.0032908 0.0013955 0.9935848 0.9935144 1.0049 1.0055 1.0053 1.00158 1:3
180.0 B 37.00 0.0125420 0.9979741 0.0033272 0.0014515 0.9982705 0.9976370 1.0049 1.0055 1.0053 1.00160 1:3
180.0 B 37.50 0.0128590 0.9991664 0.0038951 0.0024874 0.9991440 0.9988625 1.0050 1.0056 1.0053 1.00162 1:3
180.0 B 32.99 0.0101130 1.0022062 0.0033456 0.0014675 1.0015419 1.0026275 1.0046 1.0051 1.0050 1.00143 1:4
180.0 B 37.50 0.0128590 1.0000036 0.0034973 0.0017975 0.9993854 1.0000390 1.0050 1.0056 1.0053 1.00162 1:4
180.0 B 38.01 0.0131850 0.9976978 0.0036021 0.0020042 0.9978569 0.9974949 1.0050 1.0056 1.0054 1.00165 1:4
180.0 B 38.50 0.0135025 0.9958032 0.0035095 0.0018418 0.9955625 0.9954419 1.0051 1.0057 1.0054 1.00167 1:4
180.0 B 39.00 0.0138280 0.9956223 0.0034240 0.0016740 0.9955424 0.9954620 1.0051 1.0057 1.0055 1.00169 1:4
180.0 B 39.49 0.0141510 0.9984398 0.0034158 0.0016419 0.9982364 0.9980956 1.0051 1.0058 1.0055 1.00171 1:4
180.0 B 40.50 0.0148230 0.9990606 0.0034148 0.0016364 0.9990498 0.9988989 1.0052 1.0059 1.0056 1.00175 1:4
180.0 B 41.50 0.0155000 0.9963071 0.0032843 0.0013613 0.9964832 0.9962820 1.0053 1.0060 1.0057 1.00180 1:4
180.0 B 42.50 0.0161875 0.9946438 0.0032926 0.0013920 0.9946606 0.9943286 1.0054 1.0061 1.0057 1.00184 1:4
180.0 B 43.00 0.0165350 0.9900544 0.0032679 0.0013629 0.9904954 0.9896905 1.0054 1.0061 1.0058 1.00186 1:4
180.0 B 43.50 0.0168853 0.9934853 0.0032735 0.0013538 0.9939646 0.9931596 1.0055 1.0062 1.0058 1.00188 1:4
180.0 B 44.00 0.0172380 0.9948536 0.0032822 0.0013658 0.9955745 0.9947595 1.0055 1.0062 1.0059 1.00191 1:4
180.0 B 44.51 0.0176000 0.9930543 0.0032828 0.0013788 0.9936911 0.9928156 1.0055 1.0063 1.0059 1.00193 1:4
180.0 B 45.00 0.0179500 0.9928336 0.0032843 0.0013839 0.9932080 0.9923225 1.0056 1.0063 1.0060 1.00195 1:4
180.0 B 45.50 0.0183100 0.9914510 0.0032656 0.0013480 0.9916361 0.9906398 1.0056 1.0064 1.0060 1.00197 1:4
180.0 B 46.01 0.0186790 0.9893734 0.0035290 0.0019089 0.9902976 0.9885968 1.0056 1.0064 1.0060 1.00199 1:4
180.0 B 46.50 0.0190360 0.9892009 0.0048125 0.0037886 0.9904966 0.9884132 1.0057 1.0065 1.0061 1.00202 1:4
180.0 B 46.50 0.0190360 0.9986773 0.0033396 0.0014754 0.9991626 0.9981762 1.0057 1.0065 1.0061 1.00202 1:5
180.0 B 47.00 0.0194027 0.9961226 0.0032616 0.0013069 0.9968275 0.9958714 1.0057 1.0065 1.0061 1.00204 1:5
180.0 B 47.49 0.0197640 0.9925292 0.0032546 0.0013139 0.9930713 0.9918936 1.0058 1.0066 1.0062 1.00206 1:5
180.0 B 48.00 0.0201420 0.9897329 0.0033692 0.0015923 0.9905447 0.9891456 1.0058 1.0066 1.0062 1.00208 1:5
180.0 B 48.50 0.0205140 0.9904268 0.0032310 0.0012693 0.9906733 0.9898176 1.0058 1.0067 1.0062 1.00210 1:5
180.0 B 49.00 0.0208890 0.9895318 0.0032294 0.0012715 0.9902807 0.9887505 1.0059 1.0067 1.0063 1.00212 1:5
180.0 B 49.50 0.0212660 0.9880110 0.0033227 0.0015016 0.9886776 0.9874694 1.0059 1.0068 1.0063 1.00215 1:5
180.0 B 60.00 0.0295470 0.9822984 0.0033293 0.0015493 0.9820674 0.9823697 1.0066 1.0076 1.0071 1.00260 1:5
180.0 C 90.50 0.0544780 0.9873358 0.0032472 0.0013306 0.9870386 0.9870891 1.0089 1.0095 1.0093 1.00323 2:4
180.0 C 75.49 0.0421335 0.9930922 0.0033619 0.0015576 0.9942554 0.9921271 1.0077 1.0087 1.0083 1.00270 2:4
180.0 C 77.98 0.0442165 0.9868364 0.0033467 0.0015607 0.9869161 0.9867345 1.0079 1.0089 1.0085 1.00279 2:4
180.0 C 80.49 0.0463105 0.9913119 0.0034084 0.0016652 0.9914232 0.9912113 1.0081 1.0090 1.0087 1.00287 2:4
180.0 C 82.98 0.0483695 0.9885110 0.0033393 0.0015350 0.9881006 0.9882924 1.0083 1.0091 1.0089 1.00296 2:4
180.0 C 88.01 0.0524810 0.9872906 0.0033687 0.0016049 0.9879301 0.9867894 1.0087 1.0094 1.0091 1.00314 2:4
180.0 C 93.00 0.0564550 0.9878663 0.0032630 0.0013653 0.9882772 0.9878734 1.0092 1.0096 1.0095 1.00332 2:4
180.0 C 98.01 0.0603225 0.9889252 0.0032825 0.0014046 0.9886719 0.9884295 1.0096 1.0099 1.0099 1.00350 2:4
180.0 C 100.50 0.0621890 0.9928820 0.0034696 0.0017793 0.9930623 0.9924563 1.0099 1.0100 1.0102 1.00359 2:4
180.0 C 103.00 0.0640250 0.9872355 0.0032806 0.0014108 0.9873121 0.9869687 1.0101 1.0101 1.0104 1.00368 2:4
180.0 C 105.54 0.0658463 0.9927731 0.0033596 0.0015545 0.9926730 0.9924407 1.0104 1.0102 1.0107 1.00377 2:4
180.0 C 108.04 0.0675957 0.9903446 0.0033122 0.0014641 0.9902658 0.9902455 1.0107 1.0103 1.0110 1.00386 2:4
180.0 C 110.51 0.0692750 0.9924143 0.0033789 0.0015979 0.9926198 0.9921146 1.0110 1.0103 1.0112 1.00395 2:4
180.0 C 113.06 0.0709633 0.9909551 0.0033424 0.0015276 0.9906164 0.9905861 1.0113 1.0104 1.0115 1.00404 2:4
180.0 C 115.56 0.0725675 0.9927838 0.0037021 0.0021989 0.9927152 0.9922403 1.0116 1.0105 1.0118 1.00413 2:4
180.0 C 117.94 0.0740490 0.9899201 0.0053214 0.0044156 0.9905598 0.9901758 1.0118 1.0106 1.0121 1.00421 2:4
180.0 C 117.94 0.0740490 0.9991828 0.0034559 0.0017199 0.9984728 0.9991095 1.0118 1.0106 1.0121 1.00421 2:5
180.0 C 120.49 0.0755770 0.9953036 0.0054556 0.0045659 0.9952767 0.9950746 1.0122 1.0107 1.0124 1.00430 2:5
180.0 C 123.08 0.0770777 0.9991952 0.0033933 0.0015903 0.9981168 0.9991174 1.0125 1.0107 1.0127 1.00440 2:5
180.0 C 125.59 0.0784720 1.0042454 0.0035971 0.0019653 1.0035222 1.0038760 1.0128 1.0108 1.0130 1.00449 2:5
180.0 C 128.02 0.0797690 1.0014592 0.0033958 0.0015828 1.0007506 1.0014885 1.0131 1.0109 1.0133 1.00457 2:5
180.0 C 130.55 0.0810627 1.0026638 0.0034099 0.0016060 1.0021355 1.0026308 1.0134 1.0109 1.0137 1.00466 2:5
180.0 C 132.95 0.0822320 0.9975878 0.0035544 0.0019176 0.9969875 0.9976649 1.0137 1.0110 1.0140 1.00475 2:5
180.0 C 135.53 0.0834280 0.9993864 0.0034402 0.0016871 0.9986860 0.9994847 1.0140 1.0110 1.0143 1.00484 2:5
315.0 A 43.00 0.0479299 0.9815584 0.0029713 0.0003968 0.9821045 0.9811286 1.0042 1.0061 1.0054 1.00115 9
315.0 A 48.00 0.0581545 0.9817913 0.0030011 0.0005758 0.9818276 0.9815961 1.0043 1.0066 1.0056 1.00128 9
315.0 A 53.01 0.0687998 0.9788623 0.0030166 0.0006900 0.9788609 0.9786293 1.0044 1.0071 1.0058 1.00141 9
315.0 A 58.00 0.0797177 0.9776196 0.0030593 0.0008703 0.9773757 0.9774564 1.0046 1.0075 1.0060 1.00155 9
315.0 A 63.00 0.0907740 0.9779666 0.0031321 0.0010965 0.9777134 0.9780863 1.0047 1.0079 1.0061 1.00168 9
315.0 A 68.01 0.1018500 0.9826068 0.0034180 0.0017300 0.9816339 0.9825010 1.0048 1.0082 1.0062 1.00181 9
315.0 A 73.01 0.1127950 0.9793032 0.0032373 0.0013596 0.9788866 0.9794313 1.0049 1.0086 1.0062 1.00195 9
315.0 A 78.00 0.1235300 0.9845456 0.0031697 0.0011503 0.9842828 0.9849184 1.0050 1.0089 1.0063 1.00208 9
315.0 A 83.01 0.1340230 0.9812900 0.0032446 0.0013643 0.9815213 0.9819249 1.0051 1.0091 1.0062 1.00221 9
315.0 A 82.99 0.1339850 0.9798283 0.0032324 0.0013445 0.9794022 0.9799976 1.0051 1.0091 1.0062 1.00221 9
315.0 A 88.00 0.1441170 0.9842351 0.0032466 0.0013499 0.9837915 0.9841549 1.0052 1.0094 1.0062 1.00235 9
315.0 A 40.50 0.0429856 0.9830015 0.0030001 0.0005511 0.9831063 0.9827241 1.0041 1.0059 1.0052 1.00108 7:9
315.0 A 45.51 0.0529888 0.9832355 0.0030041 0.0005693 0.9835950 0.9826993 1.0042 1.0064 1.0055 1.00121 7:9
315.0 A 50.50 0.0634133 0.9810584 0.0030141 0.0006499 0.9812341 0.9810730 1.0044 1.0069 1.0057 1.00135 7:9
315.0 A 55.50 0.0742168 0.9780285 0.0030062 0.0006543 0.9780984 0.9780883 1.0045 1.0073 1.0059 1.00148 7:9
315.0 A 60.50 0.0852190 0.9773917 0.0030303 0.0007649 0.9775597 0.9773682 1.0046 1.0077 1.0060 1.00161 7:9
315.0 A 65.51 0.0963140 0.9786984 0.0034339 0.0017808 0.9783547 0.9783950 1.0047 1.0080 1.0061 1.00175 7:9
315.0 A 70.50 0.1072805 0.9788044 0.0032421 0.0013744 0.9785009 0.9785917 1.0048 1.0084 1.0062 1.00188 7:9
315.0 A 75.50 0.1181535 0.9796452 0.0032647 0.0014216 0.9794780 0.9794477 1.0049 1.0087 1.0063 1.00201 7:9
315.0 A 80.51 0.1288040 0.9825314 0.0034973 0.0018822 0.9823422 0.9825541 1.0050 1.0090 1.0063 1.00215 7:9
315.0 A 85.51 0.1391180 0.9804739 0.0035057 0.0019074 0.9806763 0.9802019 1.0052 1.0093 1.0062 1.00228 7:9
315.0 A 80.50 0.1287860 0.9801894 0.0032231 0.0013196 0.9799408 0.9800821 1.0050 1.0090 1.0063 1.00215 7:9
315.0 A 85.49 0.1390705 0.9823581 0.0032437 0.0013551 0.9820489 0.9824022 1.0052 1.0093 1.0062 1.00228 7:9
315.0 B 19.50 0.0110790 0.9890909 0.0037374 0.0022723 0.9894645 0.9889729 1.0028 1.0033 1.0034 1.00084 6:9
315.0 B 19.99 0.0116305 0.9910608 0.0031569 0.0010611 0.9913191 0.9910481 1.0029 1.0034 1.0035 1.00087 6:9
315.0 B 20.50 0.0122175 0.9936865 0.0031711 0.0010812 0.9938564 0.9938263 1.0029 1.0035 1.0035 1.00089 6:9
315.0 B 21.00 0.0128060 0.9919804 0.0031791 0.0011181 0.9916988 0.9921504 1.0030 1.0035 1.0036 1.00091 6:9
315.0 B 21.50 0.0134060 0.9940089 0.0031131 0.0008937 0.9945475 0.9937848 1.0030 1.0036 1.0036 1.00093 6:9
315.0 B 22.00 0.0140185 0.9906520 0.0031690 0.0011000 0.9908426 0.9902504 1.0031 1.0037 1.0037 1.00095 6:9
315.0 B 22.50 0.0146428 0.9923169 0.0030760 0.0007744 0.9923983 0.9919065 1.0031 1.0037 1.0037 1.00097 6:9
315.0 B 23.00 0.0152800 0.9951849 0.0031796 0.0010938 0.9950971 0.9944345 1.0031 1.0038 1.0038 1.00100 6:9
315.0 B 23.51 0.0159410 0.9928107 0.0030716 0.0007508 0.9936000 0.9923853 1.0032 1.0039 1.0038 1.00102 6:9
315.0 B 24.00 0.0165875 0.9924465 0.0030639 0.0007231 0.9930077 0.9917127 1.0032 1.0039 1.0039 1.00104 6:9
315.0 B 24.50 0.0172590 0.9877877 0.0030421 0.0006877 0.9883778 0.9874942 1.0033 1.0040 1.0039 1.00106 6:9
315.0 B 25.01 0.0179563 0.9892774 0.0030989 0.0008918 0.9896510 0.9887774 1.0033 1.0041 1.0040 1.00108 6:9
315.0 B 25.50 0.0186358 0.9906545 0.0030601 0.0007293 0.9912877 0.9899522 1.0033 1.0041 1.0040 1.00110 6:9
315.0 B 26.00 0.0193410 0.9929442 0.0031644 0.0010678 0.9931136 0.9925613 1.0034 1.0042 1.0041 1.00113 6:9
315.0 B 26.51 0.0200710 0.9911381 0.0031515 0.0010445 0.9918467 0.9905712 1.0034 1.0043 1.0041 1.00115 6:9
315.0 B 27.00 0.0207830 0.9924321 0.0033938 0.0016290 0.9931523 0.9918467 1.0034 1.0043 1.0042 1.00117 6:9
315.0 B 27.50 0.0215200 0.9914965 0.0033469 0.0015343 0.9917546 0.9910214 1.0035 1.0044 1.0042 1.00119 6:9
315.0 B 28.00 0.0222680 0.9934201 0.0031859 0.0011261 0.9937117 0.9924761 1.0035 1.0045 1.0043 1.00121 6:9
315.0 B 28.50 0.0230260 0.9902029 0.0031641 0.0010895 0.9906379 0.9898644 1.0035 1.0045 1.0043 1.00124 6:9
315.0 B 29.00 0.0237950 0.9953238 0.0031897 0.0011218 0.9956490 0.9944435 1.0036 1.0046 1.0044 1.00126 6:9
315.0 B 29.50 0.0245785 0.9934084 0.0031589 0.0010474 0.9935277 0.9927943 1.0036 1.0047 1.0044 1.00128 6:9
315.0 B 30.01 0.0253777 0.9837254 0.0030732 0.0008575 0.9836917 0.9833099 1.0036 1.0047 1.0045 1.00130 6:9
315.0 B 30.50 0.0261625 0.9866071 0.0030582 0.0007694 0.9869849 0.9860906 1.0037 1.0048 1.0045 1.00132 6:9
315.0 B 31.00 0.0269827 0.9851968 0.0030856 0.0008864 0.9858897 0.9846638 1.0037 1.0048 1.0045 1.00134 6:9
315.0 B 31.51 0.0278135 0.9860762 0.0031534 0.0010922 0.9862591 0.9855758 1.0037 1.0049 1.0046 1.00137 6:9
315.0 B 32.00 0.0286263 0.9874312 0.0030759 0.0008281 0.9878446 0.9870909 1.0037 1.0050 1.0046 1.00139 6:9
315.0 B 32.51 0.0294770 0.9859541 0.0032016 0.0012252 0.9861964 0.9862969 1.0038 1.0050 1.0047 1.00141 6:9
315.0 B 33.01 0.0303210 0.9877021 0.0031875 0.0011749 0.9876012 0.9873097 1.0038 1.0051 1.0047 1.00143 6:9
315.0 B 33.50 0.0311800 0.9847355 0.0030856 0.0008909 0.9846965 0.9847065 1.0038 1.0051 1.0048 1.00145 6:9
315.0 B 34.00 0.0320180 0.9866452 0.0030992 0.0009187 0.9866842 0.9870059 1.0038 1.0052 1.0048 1.00147 6:9
315.0 B 34.50 0.0329130 0.9801410 0.0031221 0.0010495 0.9801404 0.9800097 1.0039 1.0052 1.0048 1.00150 6:9
315.0 B 35.00 0.0337840 0.9825630 0.0030417 0.0007503 0.9822987 0.9824596 1.0039 1.0053 1.0049 1.00152 6:9
315.0 B 35.51 0.0346760 0.9835404 0.0030399 0.0007315 0.9831907 0.9833918 1.0039 1.0054 1.0049 1.00154 6:9
315.0 B 36.00 0.0355500 0.9851077 0.0030606 0.0007960 0.9851311 0.9847692 1.0039 1.0054 1.0050 1.00156 6:9
315.0 B 36.50 0.0364790 0.9792872 0.0034358 0.0017814 0.9786029 0.9796888 1.0039 1.0055 1.0050 1.00158 6:9
315.0 B 37.00 0.0373910 0.9823132 0.0031800 0.0011949 0.9823433 0.9820015 1.0040 1.0055 1.0050 1.00160 6:9
315.0 B 38.01 0.0392530 0.9846151 0.0030825 0.0008814 0.9846735 0.9839595 1.0040 1.0056 1.0051 1.00165 6:9
315.0 B 38.50 0.0401685 0.9873594 0.0030718 0.0008138 0.9874365 0.9864811 1.0040 1.0057 1.0051 1.00167 6:9
315.0 B 39.00 0.0410955 0.9815881 0.0030405 0.0007569 0.9821163 0.9806782 1.0040 1.0057 1.0051 1.00169 6:9
315.0 B 39.51 0.0420750 0.9852581 0.0030488 0.0007473 0.9857846 0.9844066 1.0041 1.0058 1.0052 1.00171 6:9
315.0 B 40.00 0.0430105 0.9852200 0.0030490 0.0007485 0.9859153 0.9844871 1.0041 1.0058 1.0052 1.00173 6:9
315.0 B 40.50 0.0439720 0.9788934 0.0031033 0.0010031 0.9798271 0.9784892 1.0041 1.0059 1.0052 1.00175 6:9
315.0 B 41.01 0.0449570 0.9812209 0.0030274 0.0007071 0.9819696 0.9811146 1.0041 1.0059 1.0053 1.00178 6:9
315.0 B 41.50 0.0459120 0.9816706 0.0030288 0.0007075 0.9819566 0.9814938 1.0041 1.0060 1.0053 1.00180 6:9
315.0 B 42.00 0.0468915 0.9844656 0.0030374 0.0007096 0.9850249 0.9841396 1.0042 1.0060 1.0053 1.00182 6:9
315.0 B 42.50 0.0478775 0.9800992 0.0030281 0.0007237 0.9806960 0.9799012 1.0042 1.0061 1.0054 1.00184 6:9
315.0 B 43.00 0.0488690 0.9830242 0.0029934 0.0005130 0.9834829 0.9828289 1.0042 1.0061 1.0054 1.00186 6:9
315.0 C 73.01 0.1127608 0.9845872 0.0030117 0.0005879 0.9841112 0.9854325 1.0049 1.0086 1.0062 1.00261 8:9
315.0 C 74.54 0.1160730 0.9788635 0.0030799 0.0009284 0.9783319 0.9793304 1.0049 1.0086 1.0063 1.00266 8:9
315.0 C 75.49 0.1181045 0.9811558 0.0030204 0.0006773 0.9807590 0.9812432 1.0049 1.0087 1.0063 1.00270 8:9
315.0 C 80.49 0.1287425 0.9794245 0.0030352 0.0007610 0.9792244 0.9790731 1.0050 1.0090 1.0063 1.00287 8:9
315.0 C 83.02 0.1340355 0.9744724 0.0030286 0.0007912 0.9743466 0.9746291 1.0051 1.0091 1.0062 1.00297 8:9
315.0 C 85.51 0.1391100 0.9770049 0.0030329 0.0007794 0.9767097 0.9767602 1.0052 1.0093 1.0062 1.00305 8:9
315.0 C 88.01 0.1441490 0.9765690 0.0030388 0.0008071 0.9762816 0.9767863 1.0052 1.0094 1.0062 1.00314 8:9
315.0 C 90.50 0.1490399 0.9795349 0.0029620 0.0003712 0.9793462 0.9794371 1.0053 1.0095 1.0061 1.00323 8:9
315.0 C 93.00 0.1538470 0.9743666 0.0031411 0.0011499 0.9742640 0.9740217 1.0053 1.0096 1.0061 1.00332 8:9
315.0 C 95.49 0.1584940 0.9787911 0.0031639 0.0011781 0.9790819 0.9779913 1.0054 1.0098 1.0061 1.00341 8:9
315.0 C 98.01 0.1631270 0.9773951 0.0030566 0.0008631 0.9779064 0.9774418 1.0055 1.0099 1.0061 1.00350 8:9
315.0 C 100.50 0.1675430 0.9849089 0.0032031 0.0012368 0.9853358 0.9840329 1.0055 1.0100 1.0061 1.00359 8:9
315.0 C 103.00 0.1718835 0.9795440 0.0030789 0.0009187 0.9799889 0.9791000 1.0056 1.0101 1.0060 1.00368 8:9
315.0 C 105.54 0.1761300 0.9838622 0.0030251 0.0006629 0.9844298 0.9826822 1.0057 1.0102 1.0060 1.00377 8:9
315.0 C 108.04 0.1802130 0.9828795 0.0031097 0.0009877 0.9830219 0.9822036 1.0057 1.0103 1.0060 1.00386 8:9
315.0 C 110.53 0.1840940 0.9822354 0.0030803 0.0008973 0.9826279 0.9810417 1.0058 1.0103 1.0061 1.00395 8:9
315.0 C 113.06 0.1879535 0.9820808 0.0030871 0.0009218 0.9822806 0.9817451 1.0058 1.0104 1.0061 1.00404 8:9
315.0 C 115.56 0.1915795 0.9852292 0.0031077 0.0009601 0.9860762 0.9846312 1.0059 1.0105 1.0061 1.00413 8:9
315.0 C 117.94 0.1949420 0.9835996 0.0031136 0.0009937 0.9835361 0.9834654 1.0060 1.0106 1.0062 1.00421 8:9
315.0 C 120.49 0.1983735 0.9881055 0.0031354 0.0010214 0.9883433 0.9872113 1.0060 1.0107 1.0062 1.00430 8:9
315.0 C 123.08 0.2017240 0.9870015 0.0031450 0.0010598 0.9869688 0.9867666 1.0061 1.0107 1.0062 1.00440 8:9
315.0 C 125.59 0.2048090 0.9929463 0.0031707 0.0010861 0.9935052 0.9921002 1.0061 1.0108 1.0063 1.00449 8:9
315.0 C 130.55 0.2105170 0.9915536 0.0031689 0.0010925 0.9918648 0.9909752 1.0062 1.0109 1.0064 1.00466 8:9
315.0 C 132.95 0.2130740 0.9892131 0.0031526 0.0010640 0.9893343 0.9893343 1.0063 1.0110 1.0064 1.00475 8:9
450.0 A 33.01 0.0585637 0.9759329 0.0037611 0.0023609 0.9777110 0.9727458 1.0028 1.0051 1.0044 1.00088 13
450.0 A 38.00 0.0758090 0.9802970 0.0035146 0.0019245 0.9805304 0.9792633 1.0028 1.0056 1.0046 1.00101 13
450.0 A 43.00 0.0943263 0.9808165 0.0030513 0.0008079 0.9807865 0.9806054 1.0027 1.0061 1.0047 1.00115 13
450.0 A 48.00 0.1136848 0.9769581 0.0031483 0.0011497 0.9768147 0.9771871 1.0026 1.0066 1.0048 1.00128 13
450.0 A 53.01 0.1335650 0.9712542 0.0032118 0.0013511 0.9711868 0.9719119 1.0025 1.0071 1.0047 1.00141 13
450.0 A 58.00 0.1536520 0.9723381 0.0034052 0.0017568 0.9721670 0.9729831 1.0023 1.0075 1.0047 1.00155 13
450.0 A 63.00 0.1736750 0.9702753 0.0034398 0.0018328 0.9704162 0.9707992 1.0021 1.0079 1.0045 1.00168 13
450.0 A 68.01 0.1934430 0.9708007 0.0034847 0.0019133 0.9704732 0.9715519 1.0018 1.0082 1.0042 1.00181 13
450.0 A 73.01 0.2126855 0.9717891 0.0033118 0.0015713 0.9714835 0.9723307 1.0016 1.0086 1.0033 1.00195 13
450.0 A 78.00 0.2312905 0.9753113 0.0033394 0.0016096 0.9749001 0.9757576 1.0014 1.0089 1.0023 1.00208 13
450.0 A 83.01 0.2492470 0.9790370 0.0033686 0.0016496 0.9785243 0.9795233 1.0011 1.0091 1.0016 1.00221 13
450.0 A 88.00 0.2662765 0.9816394 0.0033492 0.0015952 0.9809450 0.9823683 1.0009 1.0094 1.0013 1.00235 13
450.0 A 90.50 0.2744630 0.9775370 0.0031801 0.0012299 0.9770143 0.9779531 1.0007 1.0095 1.0012 1.00241 14
450.0 A 35.51 0.0670230 0.9771521 0.0035420 0.0019880 0.9794707 0.9745242 1.0028 1.0054 1.0045 1.00095 11:13
450.0 A 40.50 0.0848713 0.9843311 0.0031766 0.0011707 0.9848666 0.9840317 1.0028 1.0059 1.0046 1.00108 11:13
450.0 A 45.51 0.1039386 0.9775227 0.0032002 0.0012812 0.9780195 0.9774459 1.0027 1.0064 1.0047 1.00121 11:13
450.0 A 50.51 0.1235617 0.9748055 0.0032124 0.0013295 0.9742362 0.9756257 1.0025 1.0069 1.0048 1.00135 11:13
450.0 A 55.50 0.1435305 0.9728454 0.0031103 0.0010751 0.9725482 0.9732835 1.0024 1.0073 1.0047 1.00148 11:13
450.0 A 60.50 0.1636075 0.9700392 0.0033050 0.0015666 0.9692361 0.9703849 1.0022 1.0077 1.0046 1.00161 11:13
450.0 A 65.49 0.1834665 0.9698376 0.0033491 0.0016586 0.9693331 0.9704621 1.0020 1.0080 1.0044 1.00175 11:13
450.0 A 70.50 0.2030115 0.9705028 0.0032683 0.0014849 0.9700909 0.9710489 1.0017 1.0084 1.0039 1.00188 11:13
450.0 A 75.50 0.2219890 0.9734627 0.0033630 0.0016677 0.9733350 0.9737788 1.0015 1.0087 1.0028 1.00201 11:13
450.0 A 80.50 0.2402720 0.9753404 0.0033812 0.0016943 0.9747142 0.9753095 1.0012 1.0090 1.0019 1.00215 11:13
450.0 A 85.51 0.2578060 0.9792240 0.0033448 0.0015994 0.9786476 0.9796670 1.0010 1.0093 1.0015 1.00228 11:13
450.0 A 90.50 0.2744015 0.9831521 0.0033507 0.0015900 0.9822940 0.9835256 1.0007 1.0095 1.0012 1.00241 11:13
450.0 B 16.00 0.0152178 0.9826389 0.0036274 0.0021137 0.9841880 0.9810794 1.0022 1.0028 1.0029 1.00069 10:13
450.0 B 16.50 0.0161718 0.9811178 0.0036120 0.0020936 0.9829724 0.9797029 1.0023 1.0029 1.0029 1.00072 10:13
450.0 B 17.01 0.0171715 0.9844262 0.0034747 0.0018308 0.9856682 0.9833312 1.0023 1.0030 1.0030 1.00074 10:13
450.0 B 17.50 0.0181570 0.9892846 0.0038858 0.0025083 0.9905929 0.9881556 1.0023 1.0030 1.0031 1.00076 10:13
450.0 B 18.00 0.0191850 0.9809686 0.0039941 0.0027004 0.9818945 0.9794770 1.0024 1.0031 1.0031 1.00078 10:13
450.0 B 18.49 0.0202200 0.9823949 0.0034051 0.0017056 0.9834269 0.9817315 1.0024 1.0032 1.0032 1.00080 10:13
450.0 B 19.00 0.0213220 0.9831862 0.0037135 0.0022561 0.9842796 0.9828049 1.0024 1.0032 1.0032 1.00082 10:13
450.0 B 19.50 0.0224285 0.9835491 0.0035500 0.0019738 0.9847289 0.9832741 1.0025 1.0033 1.0033 1.00084 10:13
450.0 B 20.01 0.0235830 0.9847255 0.0040149 0.0027188 0.9851783 0.9834725 1.0025 1.0034 1.0033 1.00087 10:13
450.0 B 20.50 0.0247135 0.9833146 0.0038882 0.0025330 0.9843532 0.9827978 1.0025 1.0035 1.0034 1.00089 10:13
450.0 B 21.00 0.0258900 0.9861038 0.0037540 0.0023110 0.9871329 0.9858284 1.0026 1.0035 1.0035 1.00091 10:13
450.0 B 21.50 0.0270930 0.9801967 0.0033742 0.0016547 0.9809789 0.9795839 1.0026 1.0036 1.0035 1.00093 10:13
450.0 B 22.00 0.0283170 0.9815809 0.0038724 0.0025147 0.9827026 0.9810264 1.0026 1.0037 1.0036 1.00095 10:13
450.0 B 22.50 0.0295663 0.9853185 0.0032956 0.0014571 0.9862256 0.9850513 1.0026 1.0037 1.0036 1.00097 10:13
450.0 B 23.00 0.0308360 0.9799326 0.0035460 0.0019828 0.9810539 0.9797289 1.0026 1.0038 1.0036 1.00100 10:13
450.0 B 23.51 0.0321580 0.9853076 0.0033146 0.0014998 0.9852676 0.9857595 1.0027 1.0039 1.0037 1.00102 10:13
450.0 B 24.00 0.0334450 0.9822540 0.0032189 0.0012953 0.9820049 0.9821856 1.0027 1.0039 1.0037 1.00104 10:13
450.0 B 24.50 0.0347820 0.9838792 0.0031706 0.0011579 0.9839501 0.9838598 1.0027 1.0040 1.0038 1.00106 10:13
450.0 B 25.01 0.0361700 0.9832330 0.0034027 0.0016964 0.9832248 0.9822809 1.0027 1.0041 1.0038 1.00108 10:13
450.0 B 25.50 0.0375200 0.9848676 0.0034364 0.0017547 0.9849016 0.9845100 1.0027 1.0041 1.0039 1.00110 10:13
450.0 B 26.00 0.0389195 0.9819762 0.0033270 0.0015461 0.9816457 0.9811737 1.0027 1.0042 1.0039 1.00113 10:13
450.0 B 26.49 0.0403085 0.9851065 0.0034413 0.0017632 0.9854493 0.9849170 1.0028 1.0043 1.0039 1.00115 10:13
450.0 B 27.00 0.0417770 0.9833321 0.0033429 0.0015724 0.9832599 0.9829888 1.0028 1.0043 1.0040 1.00117 10:13
450.0 B 27.50 0.0432390 0.9827022 0.0034572 0.0018058 0.9823635 0.9831268 1.0028 1.0044 1.0040 1.00119 10:13
450.0 B 28.00 0.0447155 0.9818708 0.0032514 0.0013766 0.9821298 0.9817481 1.0028 1.0045 1.0041 1.00121 10:13
450.0 B 28.50 0.0462135 0.9821724 0.0032770 0.0014342 0.9818686 0.9821097 1.0028 1.0045 1.0041 1.00124 10:13
450.0 B 29.00 0.0477295 0.9823081 0.0033022 0.0014901 0.9824486 0.9822476 1.0028 1.0046 1.0041 1.00126 10:13
450.0 B 29.50 0.0492630 0.9844568 0.0032649 0.0013918 0.9844754 0.9843046 1.0028 1.0047 1.0042 1.00128 10:13
450.0 B 29.99 0.0507845 0.9798182 0.0032734 0.0014403 0.9797433 0.9790601 1.0028 1.0047 1.0042 1.00130 10:13
450.0 B 30.50 0.0524050 0.9823019 0.0032809 0.0014422 0.9825236 0.9821920 1.0028 1.0048 1.0042 1.00132 10:13
450.0 B 31.00 0.0539715 0.9799164 0.0032567 0.0014014 0.9801523 0.9793786 1.0028 1.0048 1.0042 1.00134 10:13
450.0 B 31.51 0.0556325 0.9789269 0.0032330 0.0013519 0.9789133 0.9788530 1.0028 1.0049 1.0043 1.00137 10:13
450.0 B 32.00 0.0572050 0.9803928 0.0032369 0.0013517 0.9804277 0.9796639 1.0028 1.0050 1.0043 1.00139 10:13
450.0 B 32.50 0.0588650 0.9798011 0.0032955 0.0014901 0.9799755 0.9794830 1.0028 1.0050 1.0043 1.00141 10:14
450.0 B 33.01 0.0605380 0.9775695 0.0032880 0.0014867 0.9776206 0.9776507 1.0028 1.0051 1.0044 1.00143 10:14
450.0 B 33.50 0.0621685 0.9803902 0.0033122 0.0015232 0.9805454 0.9801333 1.0028 1.0051 1.0044 1.00145 10:14
450.0 B 34.00 0.0638525 0.9760049 0.0032429 0.0013940 0.9764010 0.9762402 1.0028 1.0052 1.0044 1.00147 10:14
450.0 B 34.50 0.0655480 0.9777561 0.0032227 0.0013349 0.9781099 0.9774866 1.0028 1.0052 1.0044 1.00150 10:14
450.0 B 35.00 0.0672570 0.9793186 0.0034195 0.0017497 0.9796347 0.9790516 1.0028 1.0053 1.0045 1.00152 10:14
450.0 B 35.50 0.0690055 0.9807639 0.0032232 0.0013161 0.9806873 0.9807576 1.0028 1.0054 1.0045 1.00154 10:14
450.0 B 36.00 0.0707340 0.9798180 0.0032253 0.0013275 0.9800137 0.9796014 1.0028 1.0054 1.0045 1.00156 10:14
450.0 B 40.00 0.0851105 0.9745567 0.0031339 0.0011285 0.9745498 0.9741475 1.0028 1.0058 1.0046 1.00173 10:14
450.0 B 32.00 0.0572013 0.9840652 0.0031841 0.0011929 0.9846688 0.9836035 1.0028 1.0050 1.0043 1.00139 10:15
450.0 B 36.50 0.0725190 0.9709341 0.0033072 0.0015663 0.9707399 0.9711320 1.0028 1.0055 1.0045 1.00158 10:15
450.0 B 37.00 0.0742830 0.9709393 0.0032888 0.0015269 0.9705790 0.9709108 1.0028 1.0055 1.0045 1.00160 10:15
450.0 B 37.50 0.0760600 0.9767220 0.0032242 0.0013451 0.9760152 0.9768197 1.0028 1.0056 1.0046 1.00162 10:15
450.0 B 37.99 0.0778105 0.9747910 0.0031871 0.0012671 0.9750700 0.9749191 1.0028 1.0056 1.0046 1.00165 10:15
450.0 B 38.50 0.0796450 0.9746421 0.0032073 0.0013182 0.9744328 0.9751871 1.0028 1.0057 1.0046 1.00167 10:15
450.0 B 39.00 0.0814590 0.9745159 0.0031966 0.0012927 0.9737690 0.9745937 1.0028 1.0057 1.0046 1.00169 10:15
450.0 B 39.49 0.0832453 0.9754371 0.0031319 0.0011161 0.9754148 0.9754751 1.0028 1.0058 1.0046 1.00171 10:15
450.0 B 40.00 0.0851105 0.9759012 0.0031467 0.0011534 0.9759680 0.9758774 1.0028 1.0058 1.0046 1.00173 10:15
450.0 B 40.50 0.0869520 0.9780339 0.0031527 0.0011535 0.9774431 0.9780165 1.0028 1.0059 1.0046 1.00175 10:15
450.0 B 41.01 0.0888430 0.9760906 0.0031505 0.0011623 0.9760248 0.9762662 1.0028 1.0059 1.0046 1.00178 10:15
450.0 B 41.49 0.0906325 0.9754533 0.0031490 0.0011629 0.9754075 0.9759206 1.0028 1.0060 1.0047 1.00180 10:15
450.0 B 42.00 0.0925395 0.9770379 0.0031563 0.0011709 0.9768260 0.9770071 1.0028 1.0060 1.0047 1.00182 10:15
450.0 B 42.50 0.0944185 0.9774917 0.0031246 0.0010787 0.9776978 0.9777883 1.0027 1.0061 1.0047 1.00184 10:15
450.0 B 43.00 0.0963070 0.9761720 0.0031603 0.0011881 0.9759069 0.9761082 1.0027 1.0061 1.0047 1.00186 10:15
450.0 B 43.50 0.0982040 0.9744243 0.0031574 0.0011932 0.9742431 0.9748066 1.0027 1.0062 1.0047 1.00188 10:15
450.0 B 44.00 0.1001060 0.9757656 0.0031584 0.0011860 0.9759939 0.9757222 1.0027 1.0062 1.0047 1.00191 10:15
450.0 B 44.51 0.1020550 0.9754633 0.0031649 0.0012054 0.9755173 0.9756380 1.0027 1.0063 1.0047 1.00193 10:15
450.0 B 45.00 0.1039395 0.9778906 0.0031741 0.0012118 0.9776708 0.9776808 1.0027 1.0063 1.0047 1.00195 10:15
450.0 B 45.50 0.1058640 0.9778814 0.0031345 0.0011041 0.9775666 0.9782309 1.0027 1.0064 1.0047 1.00197 10:15
450.0 B 46.01 0.1078325 0.9775656 0.0031388 0.0011186 0.9777579 0.9774962 1.0027 1.0064 1.0047 1.00199 10:15
450.0 B 46.50 0.1097330 0.9765913 0.0031302 0.0011022 0.9763352 0.9769391 1.0026 1.0065 1.0047 1.00202 10:15
450.0 B 47.00 0.1116775 0.9755116 0.0031296 0.0011090 0.9754595 0.9755300 1.0026 1.0065 1.0047 1.00204 10:15
450.0 B 47.51 0.1136625 0.9733282 0.0031381 0.0011494 0.9735634 0.9735231 1.0026 1.0066 1.0048 1.00206 10:15
450.0 B 48.00 0.1155815 0.9738608 0.0032126 0.0013360 0.9734426 0.9738251 1.0026 1.0066 1.0048 1.00208 10:15
450.0 B 48.50 0.1175435 0.9713476 0.0032084 0.0013424 0.9715964 0.9716870 1.0026 1.0067 1.0048 1.00210 10:15
450.0 C 73.01 0.2126850 0.9775062 0.0033312 0.0015802 0.9779587 0.9778175 1.0016 1.0086 1.0033 1.00261 12:15
450.0 C 75.49 0.2219443 0.9727591 0.0030560 0.0009070 0.9724877 0.9726390 1.0015 1.0087 1.0028 1.00270 12:15
450.0 C 77.98 0.2312830 0.9722937 0.0031599 0.0012152 0.9718027 0.9729529 1.0014 1.0089 1.0024 1.00279 12:15
450.0 C 80.49 0.2402590 0.9747577 0.0031701 0.0012239 0.9750371 0.9750471 1.0012 1.0090 1.0019 1.00287 12:15
450.0 C 83.02 0.2493100 0.9727992 0.0031983 0.0013085 0.9723486 0.9728834 1.0011 1.0091 1.0016 1.00297 12:15
450.0 C 85.51 0.2578380 0.9787913 0.0032211 0.0013240 0.9780521 0.9787081 1.0010 1.0093 1.0015 1.00305 12:15
450.0 C 88.01 0.2663250 0.9771287 0.0031637 0.0011899 0.9770084 0.9773516 1.0009 1.0094 1.0013 1.00314 12:15
450.0 C 90.50 0.2744395 0.9847589 0.0032034 0.0012385 0.9848177 0.9852215 1.0007 1.0095 1.0012 1.00323 12:15
450.0 C 93.00 0.2824680 0.9839832 0.0034561 0.0017973 0.9833302 0.9839360 1.0006 1.0096 1.0010 1.00332 12:15
450.0 C 95.49 0.2901080 0.9880469 0.0032304 0.0012842 0.9884528 0.9884528 1.0005 1.0098 1.0009 1.00341 12:15
450.0 C 98.01 0.2977150 0.9879955 0.0032437 0.0013178 0.9877630 0.9880660 1.0004 1.0099 1.0007 1.00350 12:15
450.0 C 100.50 0.3048795 0.9947495 0.0032734 0.0013452 0.9949813 0.9948601 1.0002 1.0100 1.0006 1.00359 12:15
450.0 C 103.00 0.3119310 0.9951568 0.0032414 0.0012624 0.9948576 0.9949687 1.0001 1.0101 1.0005 1.00368 12:15
450.0 C 105.54 0.3187320 1.0020160 0.0033229 0.0014162 1.0016537 1.0024417 1.0000 1.0102 1.0003 1.00377 12:15
450.0 C 108.04 0.3252860 1.0002054 0.0033602 0.0015123 0.9996413 1.0004698 0.9999 1.0103 1.0002 1.00386 12:15
450.0 C 110.53 0.3314550 1.0017825 0.0033279 0.0014293 1.0018337 1.0015508 0.9998 1.0103 1.0001 1.00395 12:15
450.0 C 113.06 0.3375790 1.0026671 0.0033497 0.0014740 1.0023976 1.0025088 0.9996 1.0104 1.0000 1.00404 12:15
450.0 C 115.56 0.3432950 1.0107561 0.0033826 0.0014990 1.0109446 1.0113589 0.9995 1.0105 0.9998 1.00413 12:15
450.0 C 117.94 0.3485705 1.0110044 0.0033389 0.0013961 1.0102766 1.0118632 0.9994 1.0106 0.9997 1.00421 12:15
450.0 C 120.49 0.3539260 1.0153226 0.0033654 0.0014311 1.0154806 1.0159152 0.9993 1.0107 0.9996 1.00430 12:15
450.0 C 123.08 0.3591510 1.0144795 0.0033625 0.0014297 1.0132166 1.0141364 0.9992 1.0107 0.9995 1.00440 12:15
450.0 C 125.41 0.3635820 1.0199807 0.0033876 0.0014534 1.0198871 1.0203925 0.9991 1.0108 0.9994 1.00448 12:15
450.0 C 128.02 0.3683755 1.0152312 0.0033816 0.0014694 1.0145190 1.0153682 0.9990 1.0109 0.9993 1.00457 12:15
450.0 C 130.55 0.3727285 1.0205434 0.0035151 0.0017269 1.0206855 1.0200891 0.9989 1.0109 0.9991 1.00466 12:15
450.0 C 132.95 0.3766515 1.0167453 0.0035123 0.0017413 1.0164897 1.0164897 0.9988 1.0110 0.9990 1.00475 12:15
585.0 A 25.51 0.0589899 0.9767948 0.0033583 0.0016404 0.9767383 0.9766881 1.0021 1.0041 1.0037 1.00068 18
585.0 A 28.01 0.0707285 0.9724952 0.0032193 0.0013610 0.9726473 0.9725569 1.0021 1.0045 1.0038 1.00075 18
585.0 A 30.50 0.0831297 0.9753489 0.0034287 0.0017872 0.9749675 0.9759522 1.0020 1.0048 1.0039 1.00081 18
585.0 A 33.01 0.0964060 0.9762611 0.0033285 0.0015816 0.9761230 0.9766356 1.0019 1.0051 1.0039 1.00088 18
585.0 A 33.01 0.0964004 0.9775378 0.0032219 0.0013344 0.9776608 0.9777412 1.0019 1.0051 1.0039 1.00088 19
585.0 A 35.51 0.1100000 0.9751316 0.0034176 0.0017669 0.9755396 0.9749565 1.0018 1.0054 1.0040 1.00095 19
585.0 A 38.00 0.1241360 0.9761076 0.0034249 0.0017762 0.9757035 0.9765080 1.0016 1.0056 1.0040 1.00101 19
585.0 A 40.51 0.1386790 0.9759666 0.0033190 0.0015630 0.9753307 0.9763567 1.0015 1.0059 1.0040 1.00108 19
585.0 A 42.99 0.1535070 0.9737226 0.0034885 0.0019070 0.9727075 0.9744783 1.0013 1.0061 1.0040 1.00115 19
585.0 A 45.51 0.1687620 0.9742571 0.0034083 0.0017532 0.9736819 0.9745978 1.0011 1.0064 1.0039 1.00121 19
585.0 A 48.01 0.1840480 0.9699669 0.0034036 0.0017654 0.9695370 0.9707550 1.0009 1.0066 1.0038 1.00128 19
585.0 A 50.49 0.1992290 0.9745944 0.0034288 0.0017912 0.9745584 0.9746591 1.0007 1.0069 1.0036 1.00135 19
585.0 A 53.01 0.2148410 0.9700182 0.0033790 0.0017174 0.9696963 0.9706027 1.0004 1.0071 1.0025 1.00141 19
585.0 A 55.50 0.2301130 0.9709053 0.0034471 0.0018435 0.9705033 0.9708257 1.0002 1.0073 1.0015 1.00148 19
585.0 A 58.00 0.2456230 0.9720814 0.0034765 0.0018925 0.9723383 0.9722778 0.9999 1.0075 1.0005 1.00155 19
585.0 A 60.51 0.2607960 0.9757041 0.0035141 0.0019445 0.9753024 0.9757861 0.9997 1.0077 1.0002 1.00161 19
585.0 A 63.00 0.2758860 0.9759889 0.0035359 0.0019824 0.9754355 0.9764838 0.9994 1.0079 1.0000 1.00168 19
585.0 A 65.49 0.2905080 0.9750323 0.0035583 0.0020261 0.9752904 0.9749174 0.9992 1.0080 0.9997 1.00175 19
585.0 A 68.01 0.3054410 0.9786777 0.0035771 0.0020434 0.9783976 0.9792747 0.9989 1.0082 0.9995 1.00181 19
585.0 A 70.50 0.3194880 0.9812112 0.0036704 0.0021924 0.9814959 0.9817682 0.9986 1.0084 0.9992 1.00188 19
585.0 A 73.01 0.3337955 0.9858916 0.0031439 0.0010660 0.9858762 0.9862797 0.9983 1.0086 0.9990 1.00195 19
585.0 A 75.50 0.3472940 0.9831168 0.0037684 0.0023457 0.9834422 0.9827865 0.9981 1.0087 0.9987 1.00201 19
585.0 A 78.00 0.3609020 0.9896679 0.0038428 0.0024397 0.9889339 0.9889238 0.9978 1.0089 0.9985 1.00208 19
585.0 A 80.51 0.3737880 0.9903536 0.0032979 0.0014315 0.9908481 0.9896877 0.9975 1.0090 0.9982 1.00215 19
585.0 A 82.99 0.3865600 0.9967407 0.0034915 0.0018026 0.9969101 0.9977073 0.9972 1.0091 0.9979 1.00221 19
585.0 A 85.49 0.3986780 0.9950934 0.0035043 0.0018353 0.9954120 0.9952405 0.9970 1.0093 0.9976 1.00228 19
585.0 A 88.01 0.4108480 1.0019375 0.0035502 0.0018892 1.0024351 1.0015872 0.9967 1.0094 0.9974 1.00235 19
585.0 A 90.50 0.4222070 1.0081842 0.0035905 0.0019349 1.0086924 1.0077334 0.9964 1.0095 0.9972 1.00241 19
585.0 B 16.00 0.0255430 0.9920375 0.0073758 0.0067487 0.9927620 0.9909670 1.0020 1.0028 1.0029 1.00069 16:18
585.0 B 16.51 0.0271665 0.9767237 0.0060103 0.0052477 0.9770854 0.9765739 1.0020 1.0029 1.0029 1.00072 16:18
585.0 B 17.01 0.0288015 0.9901842 0.0061153 0.0053453 0.9907935 0.9883562 1.0020 1.0030 1.0030 1.00074 16:18
585.0 B 17.50 0.0304405 0.9818981 0.0060507 0.0052852 0.9819169 0.9814957 1.0020 1.0030 1.0031 1.00076 16:18
585.0 B 18.00 0.0321583 0.9835341 0.0054443 0.0045754 0.9836599 0.9832186 1.0020 1.0031 1.0031 1.00078 16:18
585.0 B 18.51 0.0339534 0.9846978 0.0038025 0.0023943 0.9846709 0.9840288 1.0021 1.0032 1.0032 1.00080 16:18
585.0 B 18.99 0.0356780 0.9805662 0.0048606 0.0038693 0.9803270 0.9798254 1.0021 1.0032 1.0032 1.00082 16:18
585.0 B 19.50 0.0375540 0.9831198 0.0064690 0.0057575 0.9844079 0.9823310 1.0021 1.0033 1.0033 1.00084 16:18
585.0 B 19.99 0.0393896 0.9811273 0.0034708 0.0018393 0.9818068 0.9803720 1.0021 1.0034 1.0033 1.00087 16:18
585.0 B 20.49 0.0413050 0.9797485 0.0045184 0.0034317 0.9807105 0.9782118 1.0021 1.0035 1.0033 1.00089 16:18
585.0 B 21.00 0.0433010 0.9808455 0.0032101 0.0012831 0.9813829 0.9804496 1.0021 1.0035 1.0034 1.00091 16:18
585.0 B 21.00 0.0433030 0.9735822 0.0047943 0.0038019 0.9745290 0.9735355 1.0021 1.0035 1.0034 1.00091 16:19
585.0 B 21.50 0.0452930 0.9764804 0.0048290 0.0038389 0.9774763 0.9761716 1.0021 1.0036 1.0034 1.00093 16:19
585.0 B 22.00 0.0473220 0.9837437 0.0048829 0.0038901 0.9835056 0.9829836 1.0021 1.0037 1.0035 1.00095 16:19
585.0 B 22.50 0.0493880 0.9686277 0.0048355 0.0038649 0.9700259 0.9681389 1.0021 1.0037 1.0035 1.00097 16:19
585.0 B 23.01 0.0515320 0.9773534 0.0048618 0.0038781 0.9764766 0.9766974 1.0021 1.0038 1.0035 1.00100 16:19
585.0 B 23.51 0.0536700 0.9814079 0.0048937 0.0039090 0.9822760 0.9808705 1.0021 1.0039 1.0036 1.00102 16:19
585.0 B 23.99 0.0557443 0.9794792 0.0036074 0.0020926 0.9798466 0.9792241 1.0021 1.0039 1.0036 1.00104 16:19
585.0 B 24.50 0.0579960 0.9773975 0.0043307 0.0031871 0.9786992 0.9766109 1.0021 1.0040 1.0036 1.00106 16:19
585.0 B 24.99 0.0601855 0.9780946 0.0035655 0.0020255 0.9777022 0.9774713 1.0021 1.0041 1.0037 1.00108 16:19
585.0 B 25.50 0.0625010 0.9815819 0.0032484 0.0013714 0.9814475 0.9818692 1.0021 1.0041 1.0037 1.00110 16:19
585.0 B 26.00 0.0648030 0.9807911 0.0032224 0.0013138 0.9803502 0.9811235 1.0021 1.0042 1.0037 1.00113 16:19
585.0 B 26.51 0.0671860 0.9762219 0.0034248 0.0017754 0.9759386 0.9763704 1.0021 1.0043 1.0037 1.00115 16:19
585.0 B 27.00 0.0694970 0.9778321 0.0034364 0.0017898 0.9773245 0.9778869 1.0021 1.0043 1.0038 1.00117 16:19
585.0 B 27.49 0.0718400 0.9760757 0.0033927 0.0017134 0.9761563 0.9764576 1.0021 1.0044 1.0038 1.00119 16:19
585.0 B 28.00 0.0743090 0.9746732 0.0034422 0.0018162 0.9744052 0.9748974 1.0021 1.0045 1.0038 1.00121 16:19
585.0 B 28.50 0.0767610 0.9714102 0.0034430 0.0018335 0.9718537 0.9714419 1.0020 1.0045 1.0038 1.00124 16:19
585.0 B 29.01 0.0792900 0.9751088 0.0034729 0.0018717 0.9747433 0.9756675 1.0020 1.0046 1.0038 1.00126 16:19
585.0 B 29.51 0.0817960 0.9765508 0.0034800 0.0018781 0.9764880 0.9767995 1.0020 1.0047 1.0039 1.00128 16:19
585.0 B 29.99 0.0842220 0.9746776 0.0034872 0.0019001 0.9746293 0.9746896 1.0020 1.0047 1.0039 1.00130 16:19
585.0 B 30.50 0.0868330 0.9709999 0.0034684 0.0018827 0.9707473 0.9709784 1.0020 1.0048 1.0039 1.00132 16:19
585.0 B 31.00 0.0894140 0.9730174 0.0035227 0.0019719 0.9722847 0.9726364 1.0020 1.0048 1.0039 1.00134 16:19
585.0 B 31.49 0.0919630 0.9723910 0.0035566 0.0020345 0.9721604 0.9723312 1.0019 1.0049 1.0039 1.00136 16:19
585.0 B 32.00 0.0946480 0.9697270 0.0035705 0.0020701 0.9697345 0.9700159 1.0019 1.0050 1.0039 1.00139 16:19
585.0 B 32.51 0.0973910 0.9752852 0.0036215 0.0021341 0.9747495 0.9750912 1.0019 1.0050 1.0039 1.00141 16:19
585.0 B 32.99 0.0999930 0.9742755 0.0036496 0.0021855 0.9736705 0.9743339 1.0019 1.0051 1.0039 1.00143 16:19
585.0 B 33.49 0.1027090 0.9720818 0.0034504 0.0018441 0.9725046 0.9720423 1.0019 1.0051 1.0039 1.00145 16:19
585.0 B 33.99 0.1054280 0.9736435 0.0034952 0.0019196 0.9736970 0.9744509 1.0018 1.0052 1.0040 1.00147 16:19
585.0 B 34.51 0.1082180 0.9727335 0.0035407 0.0020052 0.9725008 0.9728326 1.0018 1.0052 1.0040 1.00150 16:19
585.0 B 35.00 0.1109788 0.9721592 0.0029744 0.0005842 0.9722558 0.9723161 1.0018 1.0053 1.0040 1.00152 16:19
585.0 B 31.49 0.0919630 0.9690749 0.0035974 0.0021188 0.9687136 0.9693466 1.0019 1.0049 1.0039 1.00136 16:20
585.0 B 35.00 0.1109650 0.9699524 0.0034340 0.0018234 0.9696822 0.9705367 1.0018 1.0053 1.0040 1.00152 16:20
585.0 B 35.50 0.1137450 0.9722321 0.0031758 0.0012565 0.9720710 0.9729457 1.0017 1.0054 1.0040 1.00154 16:20
585.0 B 36.50 0.1193930 0.9700729 0.0031250 0.0011384 0.9697143 0.9703075 1.0017 1.0055 1.0040 1.00158 16:20
585.0 B 37.50 0.1250730 0.9740067 0.0031338 0.0011325 0.9737426 0.9743661 1.0016 1.0056 1.0040 1.00162 16:20
585.0 B 38.50 0.1308100 0.9723455 0.0031336 0.0011447 0.9722303 0.9724616 1.0016 1.0057 1.0040 1.00167 16:20
585.0 B 39.51 0.1366620 0.9713857 0.0031362 0.0011592 0.9713111 0.9714519 1.0015 1.0058 1.0040 1.00171 16:20
585.0 B 40.50 0.1424570 0.9738015 0.0031382 0.0011461 0.9734396 0.9750390 1.0014 1.0059 1.0040 1.00175 16:20
585.0 B 41.50 0.1483540 0.9694400 0.0031217 0.0011344 0.9692206 0.9695929 1.0014 1.0060 1.0040 1.00180 16:20
585.0 B 42.00 0.1513210 0.9707284 0.0032558 0.0014559 0.9704379 0.9711924 1.0013 1.0060 1.0040 1.00182 16:20
585.0 B 42.50 0.1542980 0.9715187 0.0032750 0.0014937 0.9711984 0.9720234 1.0013 1.0061 1.0040 1.00184 16:20
585.0 B 43.00 0.1572800 0.9718100 0.0032446 0.0014240 0.9713896 0.9719429 1.0012 1.0061 1.0040 1.00186 16:20
585.0 B 43.50 0.1602740 0.9716276 0.0032448 0.0014256 0.9713754 0.9722911 1.0012 1.0062 1.0039 1.00188 16:20
585.0 B 44.01 0.1633330 0.9727484 0.0032545 0.0014406 0.9718785 0.9727640 1.0012 1.0062 1.0039 1.00191 16:20
585.0 B 44.51 0.1663460 0.9711091 0.0032564 0.0014549 0.9714418 0.9715625 1.0011 1.0063 1.0039 1.00193 16:20
585.0 B 45.00 0.1693040 0.9672428 0.0032498 0.0014633 0.9668832 0.9672354 1.0011 1.0063 1.0039 1.00195 16:20
585.0 B 45.50 0.1723310 0.9727545 0.0032769 0.0014906 0.9725850 0.9732592 1.0010 1.0064 1.0039 1.00197 16:20
585.0 B 46.01 0.1754150 0.9723488 0.0033006 0.0015443 0.9719811 0.9725246 1.0010 1.0064 1.0039 1.00199 16:20
585.0 B 46.51 0.1784560 0.9719793 0.0032853 0.0015134 0.9719771 0.9721180 1.0010 1.0065 1.0039 1.00202 16:20
585.0 B 47.01 0.1814970 0.9672220 0.0032746 0.0015176 0.9669949 0.9676692 1.0009 1.0065 1.0039 1.00204 16:20
585.0 C 73.01 0.3340240 0.9886354 0.0031525 0.0010685 0.9885793 0.9886297 0.9983 1.0086 0.9990 1.00261 17:20
585.0 C 77.98 0.3610000 0.9940495 0.0032418 0.0012713 0.9943920 0.9946442 0.9978 1.0089 0.9985 1.00279 17:20
585.0 C 83.02 0.3869730 0.9942429 0.0032646 0.0013271 0.9941451 0.9943369 0.9972 1.0091 0.9979 1.00297 17:20
585.0 C 93.00 0.4337730 1.0113051 0.0033768 0.0014826 1.0115081 1.0111144 0.9961 1.0096 0.9970 1.00332 17:20
585.0 C 98.01 0.4549290 1.0197208 0.0034455 0.0015853 1.0197970 1.0194234 0.9956 1.0099 0.9965 1.00350 17:20
585.0 C 103.00 0.4745290 1.0253464 0.0034891 0.0016468 1.0252515 1.0258172 0.9951 1.0101 0.9960 1.00368 17:20
585.0 C 108.04 0.4927065 1.0315147 0.0034928 0.0016198 1.0309000 1.0315567 0.9946 1.0103 0.9956 1.00386 17:20
585.0 C 110.51 0.5009290 1.0366833 0.0037493 0.0020940 1.0369012 1.0367396 0.9943 1.0103 0.9953 1.00395 17:20
585.0 C 112.92 0.5088660 1.0373814 0.0037981 0.0021771 1.0370240 1.0370038 0.9941 1.0104 0.9952 1.00403 17:20
585.0 C 115.56 0.5169760 1.0464384 0.0037664 0.0020809 1.0461100 1.0461504 0.9939 1.0105 0.9950 1.00413 17:20
585.0 C 117.94 0.5240630 1.0435371 0.0037736 0.0021070 1.0425754 1.0436870 0.9937 1.0106 0.9948 1.00421 17:20
585.0 C 120.49 0.5311680 1.0500406 0.0038130 0.0021485 1.0499556 1.0500263 0.9934 1.0107 0.9946 1.00430 17:20
585.0 C 123.08 0.5381580 1.0462104 0.0038297 0.0021944 1.0461554 1.0466304 0.9932 1.0107 0.9945 1.00440 17:20
585.0 C 125.47 0.5441910 1.0531551 0.0038643 0.0022250 1.0534457 1.0533142 0.9930 1.0108 0.9943 1.00448 17:20
585.0 C 128.02 0.5503850 1.0594828 0.0039111 0.0022790 1.0590795 1.0595951 0.9928 1.0109 0.9941 1.00457 17:20
585.0 C 130.55 0.5561220 1.0655775 0.0039842 0.0023780 1.0653572 1.0657110 0.9926 1.0109 0.9940 1.00466 17:20
585.0 C 132.95 0.5613120 1.0631131 0.0039684 0.0023614 1.0626419 1.0630564 0.9925 1.0110 0.9938 1.00475 17:20
585.0 C 135.53 0.5664780 1.0605948 0.0039727 0.0023788 1.0607109 1.0607816 0.9923 1.0110 0.9937 1.00484 17:20
720.0 A 38.00 0.1835320 0.9646266 0.0031997 0.0013652 0.9641089 0.9652050 1.0005 1.0056 1.0035 1.00125 25
720.0 A 40.50 0.2044540 0.9607026 0.0030995 0.0011402 0.9602925 0.9613487 1.0002 1.0059 1.0028 1.00133 25
720.0 A 43.00 0.2257622 0.9652100 0.0030940 0.0010901 0.9652624 0.9649908 0.9999 1.0061 1.0014 1.00141 25
720.0 A 45.51 0.2470440 0.9687574 0.0034748 0.0019047 0.9688613 0.9687204 0.9995 1.0064 1.0000 1.00150 25
720.0 A 48.00 0.2685660 0.9733775 0.0034327 0.0018046 0.9734929 0.9732312 0.9992 1.0066 0.9997 1.00158 25
720.0 A 50.50 0.2900500 0.9769010 0.0034599 0.0018389 0.9772770 0.9770656 0.9989 1.0069 0.9994 1.00166 25
720.0 A 53.01 0.3120240 0.9788413 0.0034857 0.0018781 0.9793947 0.9785185 0.9985 1.0071 0.9991 1.00174 25
720.0 A 55.50 0.3331570 0.9828942 0.0035176 0.0019181 0.9825708 0.9832860 0.9981 1.0073 0.9987 1.00182 25
720.0 A 58.00 0.3542690 0.9825657 0.0035633 0.0020020 0.9833200 0.9825140 0.9977 1.0075 0.9984 1.00191 25
720.0 A 60.50 0.3749090 0.9813336 0.0035847 0.0020452 0.9815804 0.9809053 0.9973 1.0077 0.9980 1.00199 25
720.0 A 63.00 0.3954090 0.9939348 0.0035217 0.0018739 0.9936886 0.9946260 0.9969 1.0079 0.9977 1.00207 25
720.0 A 65.51 0.4154250 0.9954105 0.0034484 0.0017244 0.9957427 0.9958637 0.9965 1.0080 0.9974 1.00215 25
720.0 A 68.01 0.4351040 1.0058807 0.0036075 0.0019769 1.0060324 1.0063046 0.9961 1.0082 0.9971 1.00223 25
720.0 A 70.49 0.4540100 1.0055769 0.0036602 0.0020728 1.0055462 1.0058387 0.9957 1.0084 0.9968 1.00232 25
720.0 A 73.01 0.4729090 1.0123620 0.0033713 0.0014635 1.0126344 1.0127453 0.9953 1.0086 0.9964 1.00240 25
720.0 A 75.50 0.4908095 1.0159904 0.0038329 0.0023240 1.0159223 1.0173748 0.9949 1.0087 0.9961 1.00248 25
720.0 A 78.00 0.5084610 1.0197175 0.0036386 0.0019701 1.0201291 1.0203914 0.9945 1.0089 0.9958 1.00256 25
720.0 A 80.50 0.5253580 1.0221205 0.0037083 0.0020854 1.0215015 1.0230755 0.9941 1.0090 0.9955 1.00265 25
720.0 A 83.00 0.5418910 1.0294028 0.0037935 0.0022031 1.0295444 1.0301095 0.9937 1.0091 0.9952 1.00273 25
720.0 A 88.01 0.5731690 1.0393683 0.0041281 0.0027053 1.0392379 1.0389956 0.9929 1.0094 0.9946 1.00289 25
720.0 A 85.51 0.5577850 1.0309148 0.0040623 0.0026338 1.0307476 1.0317569 0.9933 1.0093 0.9949 1.00281 25
720.0 A 90.50 0.5878440 1.0381085 0.0039131 0.0023692 1.0370291 1.0392298 0.9925 1.0095 0.9942 1.00297 25
720.0 A 93.01 0.6021810 1.0490033 0.0040068 0.0024801 1.0490754 1.0499133 0.9922 1.0096 0.9939 1.00306 25
720.0 A 95.50 0.6157280 1.0448194 0.0040675 0.0025923 1.0438606 1.0456681 0.9918 1.0098 0.9936 1.00314 25
720.0 A 97.99 0.6288350 1.0572298 0.0039379 0.0023340 1.0560221 1.0587287 0.9914 1.0099 0.9933 1.00322 25
720.0 A 100.50 0.6414395 1.0535853 0.0040650 0.0025561 1.0524806 1.0545612 0.9911 1.0100 0.9930 1.00330 25
720.0 A 103.00 0.6535545 1.0661627 0.0040782 0.0025301 1.0656959 1.0677363 0.9907 1.0101 0.9927 1.00338 25
720.0 A 105.51 0.6650763 1.0640991 0.0037886 0.0020403 1.0629223 1.0655691 0.9903 1.0102 0.9925 1.00347 25
720.0 A 108.00 0.6761070 1.0664043 0.0039979 0.0023975 1.0664828 1.0677052 0.9900 1.0103 0.9922 1.00355 25
720.0 B 22.00 0.0711310 0.9741122 0.0038293 0.0024745 0.9744020 0.9736693 1.0016 1.0037 1.0034 1.00095 21:25
720.0 B 22.50 0.0741950 0.9719335 0.0037407 0.0023433 0.9721336 0.9714612 1.0016 1.0037 1.0034 1.00097 21:25
720.0 B 23.00 0.0773145 0.9676939 0.0032977 0.0015642 0.9676230 0.9681149 1.0016 1.0038 1.0035 1.00100 21:25
720.0 B 23.51 0.0805450 0.9729626 0.0034714 0.0018791 0.9725683 0.9730602 1.0016 1.0039 1.0035 1.00102 21:25
720.0 B 24.00 0.0836997 0.9701173 0.0032018 0.0013346 0.9702593 0.9700083 1.0016 1.0039 1.0035 1.00104 21:25
720.0 B 24.50 0.0869600 0.9748080 0.0038307 0.0024743 0.9740808 0.9753258 1.0015 1.0040 1.0035 1.00106 21:25
720.0 B 25.01 0.0903350 0.9736854 0.0032166 0.0013469 0.9735051 0.9736055 1.0015 1.0041 1.0035 1.00108 21:25
720.0 B 25.50 0.0936160 0.9693587 0.0034028 0.0017669 0.9695489 0.9698401 1.0015 1.0041 1.0035 1.00110 21:25
720.0 B 26.00 0.0970150 0.9758948 0.0034306 0.0017882 0.9762230 0.9760221 1.0015 1.0042 1.0036 1.00113 21:25
720.0 B 26.51 0.1005170 0.9736967 0.0034289 0.0017958 0.9734479 0.9738998 1.0014 1.0043 1.0036 1.00115 21:25
720.0 B 27.00 0.1039310 0.9743529 0.0034336 0.0018015 0.9737291 0.9748238 1.0014 1.0043 1.0036 1.00117 21:25
720.0 B 27.50 0.1074490 0.9666961 0.0034307 0.0018328 0.9671669 0.9666848 1.0014 1.0044 1.0036 1.00119 21:25
720.0 B 28.00 0.1110120 0.9662562 0.0034356 0.0018441 0.9664596 0.9657665 1.0013 1.0045 1.0036 1.00121 21:25
720.0 B 28.50 0.1146070 0.9718832 0.0033502 0.0016500 0.9714821 0.9725368 1.0013 1.0045 1.0036 1.00124 21:25
720.0 B 29.00 0.1182395 0.9709269 0.0032697 0.0014854 0.9711770 0.9712372 1.0013 1.0046 1.0036 1.00126 21:25
720.0 B 29.51 0.1219330 0.9746289 0.0033756 0.0016869 0.9741873 0.9753728 1.0012 1.0047 1.0036 1.00128 21:25
720.0 B 29.99 0.1255400 0.9700041 0.0033780 0.0017155 0.9695857 0.9701785 1.0012 1.0047 1.0036 1.00130 21:25
720.0 B 30.50 0.1293540 0.9710722 0.0034004 0.0017538 0.9708579 0.9709483 1.0011 1.0048 1.0036 1.00132 21:25
720.0 B 31.00 0.1331265 0.9699236 0.0033924 0.0017440 0.9699636 0.9701846 1.0011 1.0048 1.0036 1.00134 21:25
720.0 B 31.51 0.1369420 0.9718919 0.0033121 0.0015713 0.9720699 0.9726327 1.0011 1.0049 1.0036 1.00137 21:25
720.0 B 32.01 0.1407790 0.9702006 0.0033310 0.0016199 0.9699154 0.9704883 1.0010 1.0050 1.0036 1.00139 21:25
720.0 B 32.51 0.1446450 0.9722552 0.0033618 0.0016715 0.9718350 0.9726189 1.0010 1.0050 1.0036 1.00141 21:25
720.0 B 33.50 0.1523750 0.9693430 0.0035424 0.0020228 0.9693586 0.9696300 1.0009 1.0051 1.0036 1.00145 21:25
720.0 B 33.01 0.1485370 0.9702324 0.0035201 0.0019796 0.9696803 0.9705447 1.0009 1.0051 1.0036 1.00143 21:25
720.0 B 34.01 0.1563975 0.9712030 0.0029620 0.0005332 0.9707618 0.9717469 1.0008 1.0052 1.0036 1.00147 21:25
720.0 B 30.50 0.1293540 0.9676110 0.0034783 0.0019163 0.9678736 0.9670296 1.0011 1.0048 1.0036 1.00132 21:26
720.0 B 34.01 0.1563965 0.9713724 0.0032924 0.0015322 0.9709327 0.9716464 1.0008 1.0052 1.0036 1.00147 21:26
720.0 B 34.51 0.1603680 0.9722852 0.0034356 0.0018153 0.9721490 0.9721490 1.0008 1.0052 1.0036 1.00150 21:26
720.0 B 35.00 0.1642830 0.9716153 0.0034234 0.0017953 0.9709388 0.9715219 1.0007 1.0053 1.0036 1.00152 21:26
720.0 B 35.50 0.1682900 0.9667647 0.0034025 0.0017791 0.9665011 0.9670239 1.0007 1.0054 1.0036 1.00154 21:26
720.0 B 36.00 0.1723240 0.9626418 0.0032351 0.0014579 0.9626705 0.9625096 1.0006 1.0054 1.0036 1.00156 21:26
720.0 B 36.50 0.1763910 0.9708993 0.0032732 0.0014934 0.9709007 0.9708605 1.0006 1.0055 1.0035 1.00158 21:26
720.0 B 37.00 0.1804730 0.9728233 0.0032769 0.0014902 0.9728715 0.9733039 1.0005 1.0055 1.0035 1.00160 21:26
720.0 B 37.50 0.1845700 0.9755581 0.0034609 0.0018473 0.9747884 0.9759046 1.0005 1.0056 1.0035 1.00162 21:26
720.0 B 38.01 0.1887650 0.9732402 0.0034638 0.0018636 0.9732599 0.9733806 1.0004 1.0056 1.0035 1.00165 21:26
720.0 B 38.50 0.1928180 0.9742939 0.0034836 0.0018954 0.9739199 0.9748753 1.0003 1.0057 1.0035 1.00167 21:26
720.0 B 39.00 0.1969870 0.9686258 0.0034584 0.0018753 0.9684690 0.9684790 1.0003 1.0057 1.0035 1.00169 21:26
720.0 B 39.49 0.2010670 0.9644837 0.0034577 0.0018930 0.9641196 0.9644516 1.0002 1.0058 1.0034 1.00171 21:26
720.0 B 40.00 0.2053198 0.9659663 0.0031099 0.0011285 0.9657289 0.9661111 1.0002 1.0058 1.0031 1.00173 21:26
720.0 B 40.50 0.2095208 0.9662932 0.0032110 0.0013809 0.9658652 0.9675450 1.0001 1.0059 1.0028 1.00175 21:26
720.0 B 41.50 0.2179393 0.9670638 0.0032172 0.0013906 0.9664139 0.9681643 1.0000 1.0060 1.0022 1.00180 21:26
720.0 B 42.50 0.2263850 0.9614584 0.0030929 0.0011165 0.9612380 0.9620630 0.9999 1.0061 1.0017 1.00184 21:26
720.0 B 43.50 0.2348887 0.9656638 0.0031927 0.0013419 0.9655093 0.9666966 0.9997 1.0062 1.0011 1.00188 21:26
720.0 B 44.51 0.2434940 0.9616234 0.0034199 0.0018367 0.9612882 0.9625360 0.9996 1.0063 1.0005 1.00193 21:26
720.0 B 39.49 0.2011110 0.9660491 0.0030798 0.0010421 0.9654071 0.9667146 1.0002 1.0058 1.0034 1.00171 23:26
720.0 B 40.00 0.2052395 0.9647248 0.0031906 0.0013431 0.9646527 0.9647131 1.0002 1.0058 1.0031 1.00173 23:26
720.0 B 40.50 0.2094290 0.9693155 0.0033018 0.0015638 0.9681184 0.9698787 1.0001 1.0059 1.0028 1.00175 23:26
720.0 B 41.01 0.2137240 0.9695154 0.0030967 0.0010629 0.9689533 0.9701805 1.0000 1.0059 1.0025 1.00178 23:26
720.0 B 41.50 0.2178400 0.9664837 0.0030935 0.0010784 0.9663938 0.9670779 1.0000 1.0060 1.0022 1.00180 23:26
720.0 B 42.00 0.2221917 0.9663271 0.0030915 0.0010738 0.9661121 0.9667761 0.9999 1.0060 1.0020 1.00182 23:26
720.0 B 42.50 0.2264245 0.9704908 0.0031500 0.0012025 0.9703734 0.9709368 0.9999 1.0061 1.0017 1.00184 23:26
720.0 B 43.00 0.2306683 0.9709123 0.0031139 0.0011011 0.9711883 0.9710676 0.9998 1.0061 1.0014 1.00186 23:26
720.0 B 43.50 0.2347855 0.9652795 0.0031056 0.0011221 0.9656099 0.9655898 0.9997 1.0062 1.0011 1.00188 23:26
720.0 B 43.98 0.2390083 0.9663315 0.0030940 0.0010811 0.9663042 0.9665758 0.9997 1.0062 1.0008 1.00191 23:26
720.0 B 44.49 0.2433460 0.9636808 0.0030700 0.0010327 0.9639951 0.9636429 0.9996 1.0063 1.0005 1.00193 23:26
720.0 B 45.00 0.2476930 0.9687952 0.0032652 0.0014882 0.9678090 0.9687449 0.9995 1.0063 1.0002 1.00195 23:26
720.0 B 45.50 0.2519655 0.9676908 0.0030942 0.0010707 0.9673215 0.9677945 0.9995 1.0064 1.0000 1.00197 23:26
720.0 C 73.01 0.4728750 1.0132673 0.0033744 0.0014649 1.0136127 1.0134413 0.9953 1.0086 0.9964 1.00574 22:26
720.0 C 75.49 0.4907600 1.0159889 0.0036603 0.0020268 1.0164872 1.0158719 0.9949 1.0087 0.9961 1.00593 22:26
720.0 C 77.98 0.5082920 1.0186031 0.0037132 0.0021095 1.0186561 1.0190798 0.9945 1.0089 0.9958 1.00613 22:26
720.0 C 80.49 0.5253210 1.0191966 0.0037197 0.0021183 1.0187368 1.0192716 0.9941 1.0090 0.9955 1.00632 22:26
720.0 C 83.02 0.5420280 1.0351138 0.0038171 0.0022197 1.0353568 1.0356595 0.9937 1.0091 0.9952 1.00652 22:26
720.0 C 85.51 0.5578610 1.0314150 0.0036100 0.0018595 1.0315147 1.0321304 0.9933 1.0093 0.9949 1.00672 22:26
720.0 C 88.01 0.5732110 1.0346324 0.0036570 0.0019338 1.0348470 1.0349479 0.9929 1.0094 0.9946 1.00692 22:26
720.0 C 90.50 0.5879015 1.0423309 0.0037075 0.0019919 1.0422785 1.0433485 0.9925 1.0095 0.9942 1.00711 22:26
720.0 C 93.00 0.6021570 1.0463912 0.0040435 0.0025487 1.0459658 1.0476013 0.9922 1.0096 0.9939 1.00731 22:26
720.0 C 95.48 0.6156630 1.0452371 0.0041082 0.0026542 1.0445977 1.0466173 0.9918 1.0098 0.9936 1.00750 22:26
720.0 C 98.01 0.6289860 1.0602180 0.0042380 0.0028007 1.0599910 1.0615564 0.9914 1.0099 0.9933 1.00770 22:26
720.0 C 100.50 0.6415080 1.0491031 0.0042682 0.0028830 1.0487335 1.0503697 0.9911 1.0100 0.9930 1.00790 22:26
720.0 C 103.00 0.6535620 1.0581081 0.0043825 0.0030216 1.0567565 1.0592212 0.9907 1.0101 0.9927 1.00809 22:26
720.0 C 105.54 0.6652482 1.0623240 0.0036816 0.0018433 1.0613161 1.0636497 0.9903 1.0102 0.9925 1.00829 22:26
720.0 C 108.04 0.6763000 1.0693524 0.0039518 0.0023077 1.0682104 1.0719485 0.9900 1.0103 0.9922 1.00849 22:26
720.0 C 113.06 0.6969180 1.0790413 0.0040944 0.0025070 1.0762983 1.0820980 0.9894 1.0104 0.9917 1.00888 22:26
720.0 C 117.94 0.7151478 1.0796897 0.0038773 0.0021312 1.0779363 1.0813521 0.9888 1.0106 0.9913 1.00927 22:26
720.0 C 123.08 0.7324783 1.0923824 0.0042034 0.0026322 1.0899490 1.0943556 0.9882 1.0107 0.9909 1.00967 22:26
720.0 C 128.02 0.7473760 1.0933326 0.0049234 0.0036717 1.0916709 1.0950776 0.9876 1.0109 0.9906 1.01006 22:26
720.0 C 103.00 0.6536140 1.0586634 0.0035405 0.0015647 1.0578373 1.0601909 0.9907 1.0101 0.9927 1.00809 24:26
720.0 C 105.54 0.6651875 1.0626382 0.0037926 0.0020546 1.0612454 1.0642255 0.9903 1.0102 0.9925 1.00829 24:26
720.0 C 108.04 0.6763630 1.0704952 0.0036492 0.0017330 1.0688671 1.0719586 0.9900 1.0103 0.9922 1.00849 24:26
720.0 C 110.53 0.6866935 1.0711507 0.0036198 0.0016664 1.0697157 1.0733629 0.9897 1.0103 0.9920 1.00868 24:26
720.0 C 113.06 0.6969720 1.0725670 0.0036527 0.0017287 1.0712968 1.0741360 0.9893 1.0104 0.9917 1.00888 24:26
720.0 C 115.56 0.7064030 1.0809520 0.0036830 0.0017460 1.0790119 1.0827710 0.9890 1.0105 0.9915 1.00908 24:26
720.0 C 117.94 0.7151715 1.0819843 0.0038037 0.0019829 1.0803819 1.0838685 0.9888 1.0106 0.9913 1.00927 24:26
720.0 C 120.49 0.7238633 1.0921441 0.0037581 0.0018407 1.0909698 1.0947700 0.9885 1.0107 0.9911 1.00947 24:26
720.0 C 123.08 0.7324570 1.0916941 0.0038177 0.0019618 1.0908485 1.0931832 0.9882 1.0107 0.9909 1.00967 24:26
720.0 C 125.59 0.7401587 1.0972509 0.0038053 0.0019091 1.0957780 1.0998616 0.9879 1.0108 0.9907 1.00987 24:26
720.0 C 128.02 0.7473605 1.0963493 0.0037696 0.0018417 1.0953101 1.0976150 0.9876 1.0109 0.9906 1.01006 24:26
720.0 C 130.65 0.7545720 1.1084809 0.0042663 0.0026726 1.1063694 1.1117171 0.9874 1.0109 0.9904 1.01027 24:26
720.0 C 132.84 0.7602995 1.1015972 0.0038208 0.0019175 1.0995434 1.1032032 0.9872 1.0110 0.9903 1.01044 24:26
855.0 A 43.00 0.3068808 0.9736281 0.0034505 0.0018370 0.9735929 0.9742972 0.9985 1.0061 0.9990 1.00141 29:30
855.0 A 45.51 0.3353810 0.9717089 0.0034596 0.0018630 0.9718503 0.9722428 0.9981 1.0064 0.9987 1.00150 29:30
855.0 A 48.00 0.3638638 0.9799762 0.0034980 0.0018955 0.9800560 0.9803378 0.9976 1.0066 0.9983 1.00158 29:30
855.0 A 50.50 0.3916478 0.9835059 0.0035050 0.0018919 0.9838219 0.9838219 0.9972 1.0069 0.9978 1.00166 29:30
855.0 A 53.01 0.4200934 0.9912913 0.0036116 0.0020494 0.9917921 0.9912482 0.9967 1.0071 0.9975 1.00174 29:30
855.0 A 55.50 0.4471102 0.9965778 0.0035876 0.0019830 0.9969147 0.9968946 0.9962 1.0073 0.9971 1.00182 29:30
855.0 A 58.00 0.4748240 0.9999866 0.0036985 0.0021632 1.0004475 0.9997926 0.9957 1.0075 0.9967 1.00191 29:30
855.0 A 60.50 0.5011400 1.0073524 0.0036418 0.0020322 1.0078512 1.0074582 0.9952 1.0077 0.9963 1.00199 29:30
855.0 A 63.00 0.5274490 1.0089481 0.0036678 0.0020715 1.0092304 1.0095933 0.9947 1.0079 0.9960 1.00207 29
855.0 A 65.49 0.5523530 1.0182250 0.0037257 0.0021331 1.0178683 1.0192493 0.9942 1.0080 0.9956 1.00215 29
855.0 A 68.00 0.5774870 1.0301272 0.0037952 0.0022029 1.0301485 1.0307837 0.9937 1.0082 0.9952 1.00223 29
855.0 A 70.50 0.6011030 1.0234287 0.0038004 0.0022398 1.0234151 1.0245848 0.9932 1.0084 0.9948 1.00232 29
855.0 A 73.01 0.6248930 1.0335935 0.0038836 0.0023383 1.0336637 1.0342991 0.9927 1.0086 0.9944 1.00240 29
855.0 A 75.50 0.6468010 1.0380392 0.0044521 0.0031817 1.0378010 1.0394149 0.9922 1.0087 0.9941 1.00248 29
855.0 A 78.00 0.6689750 1.0421253 0.0040191 0.0025256 1.0420928 1.0429504 0.9917 1.0089 0.9937 1.00256 29
855.0 A 80.50 0.6894590 1.0339820 0.0068290 0.0060838 1.0339727 1.0350221 0.9912 1.0090 0.9934 1.00265 29
855.0 A 83.01 0.7101040 1.0541955 0.0038491 0.0021940 1.0538435 1.0547315 0.9907 1.0091 0.9931 1.00273 29
855.0 A 85.49 0.7289770 1.0615129 0.0039116 0.0022714 1.0614001 1.0625507 0.9902 1.0093 0.9928 1.00281 29
855.0 A 88.01 0.7481790 1.0673896 0.0043160 0.0028938 1.0680159 1.0684802 0.9897 1.0094 0.9925 1.00289 29
855.0 A 90.50 0.7656390 1.0636958 0.0041173 0.0026017 1.0635486 1.0648610 0.9892 1.0095 0.9922 1.00297 29
855.0 A 85.51 0.7295100 1.0586937 0.0040298 0.0024803 1.0588768 1.0595934 0.9902 1.0093 0.9928 1.00281 29
855.0 B 20.50 0.0867490 0.9521937 0.0055039 0.0039732 0.9518900 0.9528132 1.0013 1.0035 1.0032 1.00089 27:29
855.0 B 21.00 0.0907760 0.9673311 0.0055651 0.0039998 0.9668622 0.9678657 1.0012 1.0035 1.0032 1.00091 27:29
855.0 B 21.50 0.0948800 0.9666016 0.0055169 0.0039354 0.9665672 0.9671492 1.0012 1.0036 1.0032 1.00093 27:29
855.0 B 22.00 0.0990460 0.9703797 0.0056618 0.0041219 0.9702266 0.9707987 1.0012 1.0037 1.0032 1.00095 27:29
855.0 B 22.50 0.1032810 0.9572282 0.0047837 0.0028676 0.9570079 0.9576603 1.0011 1.0037 1.0032 1.00097 27:29
855.0 B 23.00 0.1075880 0.9548519 0.0055648 0.0040471 0.9546740 0.9549250 1.0011 1.0038 1.0032 1.00100 27:29
855.0 B 23.51 0.1120430 0.9625239 0.0056027 0.0040702 0.9630112 0.9626397 1.0011 1.0039 1.0032 1.00102 27:29
855.0 B 23.99 0.1162750 0.9574992 0.0055943 0.0040776 0.9569777 0.9581523 1.0010 1.0039 1.0033 1.00104 27:29
855.0 B 24.50 0.1208660 0.9533894 0.0047685 0.0028627 0.9536594 0.9539104 1.0010 1.0040 1.0033 1.00106 27:29
855.0 B 25.01 0.1255170 0.9601213 0.0056153 0.0040966 0.9602309 0.9604417 1.0009 1.0041 1.0033 1.00108 27:29
855.0 B 25.50 0.1300190 0.9624569 0.0056392 0.0041206 0.9623194 0.9628315 1.0009 1.0041 1.0033 1.00110 27:29
855.0 B 26.01 0.1347770 0.9672403 0.0056860 0.0041668 0.9670245 0.9674864 1.0008 1.0042 1.0033 1.00113 27:29
855.0 B 26.51 0.1394995 0.9621347 0.0048286 0.0029162 0.9621596 0.9625211 1.0008 1.0043 1.0033 1.00115 27:29
855.0 B 26.99 0.1440520 0.9555601 0.0055432 0.0040146 0.9557120 0.9561338 1.0007 1.0043 1.0033 1.00117 27:29
855.0 B 27.50 0.1489790 0.9571315 0.0055765 0.0040546 0.9568919 0.9575548 1.0007 1.0044 1.0033 1.00119 27:29
855.0 B 28.00 0.1538450 0.9650308 0.0056775 0.0041633 0.9648122 0.9653848 1.0006 1.0045 1.0033 1.00121 27:29
855.0 B 28.50 0.1587585 0.9630825 0.0048222 0.0029005 0.9625420 0.9633356 1.0006 1.0045 1.0033 1.00124 27:29
855.0 B 29.00 0.1637160 0.9605651 0.0076363 0.0065992 0.9604679 0.9612314 1.0005 1.0046 1.0032 1.00126 27:29
855.0 B 29.50 0.1687230 0.9641363 0.0056855 0.0041776 0.9637786 0.9646326 1.0004 1.0047 1.0032 1.00128 27:29
855.0 B 30.01 0.1738790 0.9708458 0.0057422 0.0042299 0.9702790 0.9712133 1.0004 1.0047 1.0032 1.00130 27:29
855.0 B 30.50 0.1788625 0.9687665 0.0048865 0.0029768 0.9690291 0.9691899 1.0003 1.0048 1.0032 1.00132 27:29
855.0 B 31.00 0.1839800 0.9748489 0.0057829 0.0042704 0.9743948 0.9746861 1.0003 1.0048 1.0032 1.00134 27:29
855.0 B 31.51 0.1892550 0.9667922 0.0057588 0.0042672 0.9668042 0.9670957 1.0002 1.0049 1.0032 1.00137 27:29
855.0 B 32.00 0.1943480 0.9668608 0.0057857 0.0043032 0.9666291 0.9671617 1.0001 1.0050 1.0032 1.00139 27:29
855.0 B 32.50 0.1997365 0.9638492 0.0042175 0.0017098 0.9639256 0.9644181 1.0001 1.0050 1.0031 1.00141 27:29
855.0 B 33.01 0.2051140 0.9677125 0.0043006 0.0018739 0.9675796 0.9678711 1.0000 1.0051 1.0028 1.00143 27:29
855.0 B 33.50 0.2103040 0.9623940 0.0042730 0.0018545 0.9624134 0.9627752 0.9999 1.0051 1.0025 1.00145 27:29
855.0 B 34.00 0.2156320 0.9643356 0.0042836 0.0018628 0.9640371 0.9644995 0.9999 1.0052 1.0021 1.00147 27:29
855.0 B 34.50 0.2209980 0.9716823 0.0043272 0.0019022 0.9714856 0.9721390 0.9998 1.0052 1.0018 1.00150 27:29
855.0 B 35.00 0.2263690 0.9656317 0.0043042 0.0018992 0.9649875 0.9658018 0.9997 1.0053 1.0014 1.00152 27:29
855.0 B 35.50 0.2317830 0.9679737 0.0043226 0.0019217 0.9679589 0.9680896 0.9996 1.0054 1.0011 1.00154 27:29
855.0 B 36.00 0.2372160 0.9617320 0.0046202 0.0025587 0.9617857 0.9617958 0.9996 1.0054 1.0007 1.00156 27:29
855.0 B 36.50 0.2426660 0.9636594 0.0043294 0.0019712 0.9634902 0.9640332 0.9995 1.0055 1.0004 1.00158 27:29
855.0 B 37.00 0.2481410 0.9544142 0.0066652 0.0054635 0.9537871 0.9551848 0.9994 1.0055 1.0000 1.00160 27:29
855.0 B 37.50 0.2536400 0.9699522 0.0042114 0.0016381 0.9700621 0.9700319 0.9993 1.0056 0.9999 1.00162 27:29
855.0 B 38.01 0.2591540 0.9716555 0.0042280 0.0016645 0.9713191 0.9719325 0.9993 1.0056 0.9998 1.00165 27:29
855.0 B 38.51 0.2646890 0.9726046 0.0044032 0.0020622 0.9725622 0.9732360 0.9992 1.0057 0.9997 1.00167 27:29
855.0 B 39.00 0.2702210 0.9697837 0.0043090 0.0018760 0.9696356 0.9697563 0.9991 1.0057 0.9996 1.00169 27:29
855.0 B 39.51 0.2757950 0.9716913 0.0043995 0.0020613 0.9719649 0.9717637 0.9990 1.0058 0.9996 1.00171 27:29
855.0 B 40.00 0.2814390 0.9684114 0.0043911 0.0020680 0.9683641 0.9687162 0.9989 1.0058 0.9995 1.00173 27:29
855.0 B 42.00 0.3038120 0.9726565 0.0044833 0.0022278 0.9721682 0.9731340 0.9986 1.0060 0.9992 1.00182 27:29
855.0 B 42.50 0.3094260 0.9763956 0.0042225 0.0016050 0.9761082 0.9770438 0.9985 1.0061 0.9991 1.00184 27:29
855.0 B 43.00 0.3150455 0.9757838 0.0042324 0.0016368 0.9757560 0.9763798 0.9984 1.0061 0.9990 1.00186 27:29
855.0 B 43.50 0.3206585 0.9808668 0.0042658 0.0016744 0.9804815 0.9812965 0.9983 1.0062 0.9990 1.00188 27:29
855.0 B 44.00 0.3262800 0.9715991 0.0044097 0.0020837 0.9715465 0.9717880 0.9982 1.0062 0.9989 1.00191 27:29
855.0 B 44.00 0.3262800 0.9685871 0.0044531 0.0021954 0.9690410 0.9686285 0.9982 1.0062 0.9989 1.00191 27:31
855.0 B 44.51 0.3320170 0.9784274 0.0046495 0.0025102 0.9790393 0.9791098 0.9982 1.0063 0.9988 1.00193 27:31
855.0 B 45.00 0.3375360 0.9735535 0.0044651 0.0021845 0.9735852 0.9735449 0.9981 1.0063 0.9987 1.00195 27:31
855.0 B 45.50 0.3431600 0.9777179 0.0044908 0.0022074 0.9780698 0.9777478 0.9980 1.0064 0.9987 1.00197 27:31
855.0 B 46.01 0.3488870 0.9771807 0.0045073 0.0022444 0.9774761 0.9775163 0.9979 1.0064 0.9986 1.00199 27:31
855.0 B 46.50 0.3544140 0.9824906 0.0044931 0.0021780 0.9829378 0.9821528 0.9978 1.0065 0.9985 1.00202 27:31
855.0 B 47.00 0.3600110 0.9752492 0.0044715 0.0021855 0.9757313 0.9757011 0.9977 1.0065 0.9984 1.00204 27:31
855.0 B 47.51 0.3657440 0.9842941 0.0045262 0.0022328 0.9844447 0.9844246 0.9976 1.0066 0.9983 1.00206 27:31
855.0 B 48.00 0.3712285 0.9787302 0.0043698 0.0019413 0.9790796 0.9789487 0.9975 1.0066 0.9983 1.00208 27:31
855.0 B 48.50 0.3768235 0.9791302 0.0043420 0.0018745 0.9792372 0.9790057 0.9974 1.0067 0.9982 1.00210 27:31
855.0 B 49.01 0.3825275 0.9812781 0.0043903 0.0019667 0.9811097 0.9811198 0.9973 1.0067 0.9981 1.00212 27:31
855.0 B 49.50 0.3879935 0.9799247 0.0044839 0.0021774 0.9802910 0.9799084 0.9972 1.0068 0.9980 1.00215 27:31
855.0 B 50.00 0.3935690 0.9842143 0.0044396 0.0020521 0.9844390 0.9853451 0.9972 1.0068 0.9979 1.00217 27:31
855.0 B 50.50 0.3991370 0.9913651 0.0047560 0.0026257 0.9914441 0.9915649 0.9971 1.0069 0.9978 1.00219 27:31
855.0 B 51.00 0.4046805 0.9878408 0.0044795 0.0021102 0.9883428 0.9882522 0.9970 1.0069 0.9977 1.00221 27:31
855.0 B 51.50 0.4102270 0.9953111 0.0055799 0.0039096 0.9960154 0.9953106 0.9969 1.0069 0.9977 1.00223 27:31
855.0 B 52.00 0.4157510 0.9892354 0.0046087 0.0023627 0.9892063 0.9897400 0.9968 1.0070 0.9976 1.00225 27:31
855.0 B 52.49 0.4211560 0.9883992 0.0045345 0.0022206 0.9882899 0.9886021 0.9967 1.0070 0.9975 1.00227 27:31
855.0 B 53.01 0.4268650 0.9864781 0.0049117 0.0029249 0.9868271 0.9870486 0.9966 1.0071 0.9975 1.00230 27:31
855.0 B 53.50 0.4322497 0.9922406 0.0043832 0.0018601 0.9928596 0.9922654 0.9965 1.0071 0.9974 1.00232 27:31
855.0 B 54.01 0.4378200 0.9865411 0.0052167 0.0034120 0.9881236 0.9876402 0.9964 1.0072 0.9973 1.00234 27:31
855.0 C 85.51 0.7300350 1.0569960 0.0040027 0.0024427 1.0567169 1.0585337 0.9902 1.0093 0.9928 1.00672 28:31
855.0 C 88.01 0.7486480 1.0671521 0.0043313 0.0029173 1.0680461 1.0681168 0.9897 1.0094 0.9925 1.00692 28:31
855.0 C 90.50 0.7661400 1.0682871 0.0041323 0.0026086 1.0680106 1.0691816 0.9892 1.0095 0.9922 1.00711 28:31
855.0 C 93.00 0.7835910 1.0765501 0.0042255 0.0027247 1.0751432 1.0766475 0.9887 1.0096 0.9920 1.00731 28:31
855.0 C 95.49 0.7995870 1.0817993 0.0043072 0.0028319 1.0832529 1.0812030 0.9883 1.0098 0.9918 1.00750 28:31
855.0 C 98.01 0.8156970 1.0892571 0.0044071 0.0029571 1.0883692 1.0894599 0.9878 1.0099 0.9914 1.00770 28:31
855.0 C 100.50 0.8303410 1.0966718 0.0044912 0.0030572 1.0967388 1.0980821 0.9874 1.0100 0.9911 1.00790 28:31
855.0 C 103.00 0.8449350 1.0932742 0.0045645 0.0031745 1.0939787 1.0888070 0.9870 1.0101 0.9908 1.00809 28:31
855.0 C 105.54 0.8585740 1.1047646 0.0043662 0.0028424 1.1060781 1.1035728 0.9865 1.0102 0.9906 1.00829 28:31
855.0 C 108.04 0.8717925 1.1140555 0.0044366 0.0029177 1.1132900 1.1117947 0.9861 1.0103 0.9903 1.00849 28:31
855.0 C 110.51 0.8838200 1.1218007 0.0045173 0.0030133 1.1234031 1.1190891 0.9857 1.0103 0.9901 1.00868 28:31
855.0 C 113.06 0.8960410 1.1198785 0.0071120 0.0062684 1.1182501 1.1159262 0.9853 1.0104 0.9899 1.00888 28:31
855.0 C 115.56 0.9070350 1.1250331 0.0044729 0.0029352 1.1293449 1.1197047 0.9850 1.0105 0.9897 1.00908 28:31
855.0 C 117.95 0.9173520 1.1307637 0.0054252 0.0042338 1.1298205 1.1228979 0.9846 1.0106 0.9895 1.00927 28:31
855.0 C 120.49 0.9274555 1.1300081 0.0045761 0.0030739 1.1321356 1.1264049 0.9843 1.0107 0.9893 1.00947 28:31
855.0 C 123.08 0.9374440 1.1473940 0.0067256 0.0057780 1.1492569 1.1440821 0.9839 1.0107 0.9892 1.00967 28:31
855.0 C 125.47 0.9459490 1.1429483 0.0049041 0.0035062 1.1455599 1.1380193 0.9836 1.0108 0.9890 1.00986 28:31
855.0 C 128.02 0.9547250 1.1453476 0.0047733 0.0033133 1.1492619 1.1369997 0.9833 1.0109 0.9888 1.01006 28:31
855.0 C 130.55 0.9627430 1.1515374 0.0058788 0.0047567 1.1560248 1.1404873 0.9830 1.0109 0.9886 1.01026 28:31
855.0 C 132.95 0.9700497 1.1520329 0.0044484 0.0028006 1.1532174 1.1447047 0.9827 1.0110 0.9884 1.01045 28:31
855.0 C 135.52 0.9772380 1.1651035 0.0062301 0.0051572 1.1670681 1.1611638 0.9824 1.0110 0.9882 1.01065 28:31


==> iso1_coefs_kmax8.dat <==
-1.809182454899	0.908110056912	1.917064115734	-0.978359989880
-1.705405829139	0.686453414832	3.265572248948	-3.535569957895
-1.575947294479	0.177021678635	2.054414820475	0.884941714386
-6.852531349265	0.874823965087	7.650588722815	-3.444911609840

==> iso1_coefs_kmax9.dat <==
-1.812370104320	0.846988258951	1.691622419679	-0.740649613389	0.350084002665
-1.705211436174	0.720677631083	3.312203565569	-3.756009005622	-0.301485908479
-1.567029714072	0.145411372258	1.681480442362	0.878839130602	-0.295517193511
-6.844422545354	1.123963590757	6.838538541218	-5.573739931312	12.669927997220

==> iso1_cov.dat <==
0.000277430336	0.001203402973	-0.003018868905	-0.006485326930	-0.000028394224	0.000480463656	0.000373488645	-0.003956189768	0.000018861260	0.000056127335	0.000371424872	-0.001143258974	-0.000291194785	0.000326960851	0.005522791784	-0.007937802668
0.001203402973	0.014216706000	-0.005720269231	-0.094797783341	-0.000773889948	0.002162367761	0.010874034508	-0.038819242004	0.000155048831	-0.001543955045	-0.000628609793	0.007682185702	-0.001831525458	-0.003962004879	0.046251808495	-0.020837182718
-0.003018868905	-0.005720269231	0.072165779766	-0.007093406372	0.000107525478	-0.002039669376	-0.000653518937	0.014484711384	0.000371463923	0.001562206359	-0.008281875551	0.002673280932	0.002371987316	-0.006368363329	-0.030678079930	0.079306087257
-0.006485326930	-0.094797783341	-0.007093406372	0.664514889735	0.005215899507	-0.014123641248	-0.073903220489	0.260330850455	-0.001397808885	0.009294091724	0.009893554934	-0.052826748888	0.011265829595	0.030846813856	-0.302290224264	0.099389271841
-0.000028394224	-0.000773889948	0.000107525478	0.005215899507	0.002494333443	0.000084215103	-0.037246052944	0.090567004890	0.000040912081	-0.000466458165	-0.000906557727	0.003610035147	-0.001104223445	-0.002518448075	0.011972219061	-0.004885656404
0.000480463656	0.002162367761	-0.002039669376	-0.014123641248	0.000084215103	0.047537358103	0.003059873542	-0.347296690505	0.000304057235	0.001314240288	-0.001002608976	-0.008205172245	0.002920479222	-0.025166173974	-0.052084391456	0.199240081286
0.000373488645	0.010874034508	-0.000653518937	-0.073903220490	-0.037246052944	0.003059873542	0.594445473995	-1.453001971463	-0.000996005781	0.006219372181	0.020227404308	-0.057750556105	0.017581095489	0.032582050296	-0.213227104321	0.153218323956
-0.003956189768	-0.038819242004	0.014484711384	0.260330850456	0.090567004890	-0.347296690505	-1.453001971463	6.212149954847	0.000823250765	-0.022615618701	-0.049182597568	0.195782672710	-0.064559757301	0.101033268188	0.899309591119	-1.847983473021
0.000018861260	0.000155048831	0.000371463923	-0.001397808885	0.000040912081	0.000304057235	-0.000996005781	0.000823250765	0.000220928818	0.000272812870	-0.002988041282	0.001550701828	-0.000287950694	0.002269191762	-0.000988985755	-0.015448203146
0.000056127335	-0.001543955045	0.001562206359	0.009294091724	-0.000466458165	0.001314240288	0.006219372181	-0.022615618701	0.000272812870	0.005928333650	0.002357176880	-0.037939970706	-0.001642956540	0.000005089451	0.031109649958	-0.034274158401
0.000371424872	-0.000628609793	-0.008281875551	0.009893554934	-0.000906557727	-0.001002608976	0.020227404308	-0.049182597568	-0.002988041282	0.002357176880	0.056037778434	-0.079817031252	0.002552113933	-0.037383570325	0.067445276249	0.203289053577
-0.001143258974	0.007682185702	0.002673280932	-0.052826748888	0.003610035147	-0.008205172245	-0.057750556105	0.195782672710	0.001550701828	-0.037939970706	-0.079817031252	0.322346025774	0.007080447552	0.042103804151	-0.270436317359	-0.018029417587
-0.000291194785	-0.001831525458	0.002371987316	0.011265829595	-0.001104223445	0.002920479222	0.017581095489	-0.064559757301	-0.000287950694	-0.001642956540	0.002552113933	0.007080447552	0.003704744148	-0.006558286545	-0.038845652791	0.101203596709
0.000326960851	-0.003962004879	-0.006368363329	0.030846813856	-0.002518448075	-0.025166173974	0.032582050296	0.101033268188	0.002269191762	0.000005089451	-0.037383570325	0.042103804151	-0.006558286545	0.099492956906	-0.130317635541	-0.576784129892
0.005522791784	0.046251808495	-0.030678079930	-0.302290224264	0.011972219061	-0.052084391456	-0.213227104322	0.899309591119	-0.000988985755	0.031109649958	0.067445276249	-0.270436317359	-0.038845652791	-0.130317635541	1.192831437348	-0.324580392481
-0.007937802668	-0.020837182718	0.079306087257	0.099389271841	-0.004885656404	0.199240081286	0.153218323956	-1.847983473022	-0.015448203146	-0.034274158401	0.203289053577	-0.018029417586	0.101203596709	-0.576784129891	-0.324580392483	4.689069674630

==> proton_coefs_kmax8.dat <==
-1.485958065859	-0.096104515639	1.823367310007	1.287051328146
-4.087902402976	0.175515803136	4.861856163076	-0.982798179847

==> proton_coefs_kmax9.dat <==
-1.485958065859	-0.096104515639	1.823367310007	1.287051328146
-4.087902402976	0.175515803136	4.861856163076	-0.982798179847

==> proton_cov.dat <==
0.000093732380	0.000153491405	-0.001047707988	0.000073356976	-0.000116564457	0.001053528932	-0.000441307941	-0.006816746443
0.000153491405	0.002722553973	0.002004295130	-0.019306672909	-0.001043205988	-0.001123257151	0.022339964900	-0.016231821051
-0.001047707988	0.002004295130	0.021632789947	-0.037578507033	0.000483311078	-0.017608583976	0.042967911670	0.079451727788
0.000073356976	-0.019306672909	-0.037578507033	0.165851596569	0.005803247738	0.025904355059	-0.187423694071	0.015586422164
-0.000116564457	-0.001043205988	0.000483311078	0.005803247738	0.000896779503	-0.001715931887	-0.008900893191	0.024803626053
0.001053528932	-0.001123257151	-0.017608583976	0.025904355059	-0.001715931887	0.028246871524	-0.057123734991	-0.150720976515
-0.000441307941	0.022339964900	0.042967911670	-0.187423694071	-0.008900893191	-0.057123734991	0.353318519562	0.042389936108
-0.006816746443	-0.016231821051	0.079451727788	0.015586422164	0.024803626053	-0.150720976515	0.042389936108	1.126581336227
